The Stellar Transformation: From Interconnection Networks to Datacenter Networks

The first dual-port server-centric datacenter network, FiConn, was introduced in 2009 and there are several others now in existence; however, the pool of topologies to choose from remains small. We propose a new generic construction, the stellar transformation, that dramatically increases the size of this pool by facilitating the transformation of well-studied topologies from interconnection networks, along with their networking properties and routing algorithms, into viable dual-port server-centric datacenter network topologies. We demonstrate that under our transformation, numerous interconnection networks yield datacenter network topologies with potentially good, and easily computable, baseline properties. We instantiate our construction so as to apply it to generalized hypercubes and obtain the datacenter networks GQ*. Our construction automatically yields routing algorithms for GQ* and we empirically compare GQ* (and its routing algorithms) with the established datacenter networks FiConn and DPillar (and their routing algorithms); this comparison is with respect to network throughput, latency, load balancing, fault-tolerance, and cost to build, and is with regard to all-to-all, many all-to-all, butterfly, and random traffic patterns. We find that GQ* outperforms both FiConn and DPillar (sometimes significantly so) and that there is substantial scope for our stellar transformation to yield new dual-port server-centric datacenter networks that are a considerable improvement on existing ones.

==> dat/BFS_ficonn_K2N24P.dat <==
k n pfailures connectedbfs meanbfs maxbfs medianbfs varbfs devbfs timebfs
2 24 0.0	607523904	6.498802	7	7	50.832172	7.129668	2284
2 24 0.02	601770078	6.636141	7	13	52.008534	7.211694	2351
2 24 0.04	598096148	6.788136	7	13	52.856162	7.270224	2236
2 24 0.06	590490404	6.930345	7	13	54.388624	7.374864	2467
2 24 0.08	583706158	7.087981	7	13	55.812138	7.470752	2132
2 24 0.1	574945284	7.202685	7	13	57.597273	7.589287	1726
2 24 0.12	570971912	7.364415	7	13	58.532191	7.650633	1648
2 24 0.14	560933048	7.487382	7	13	60.681980	7.789864	2013
2 24 0.16	552439486	7.621193	8	13	62.595070	7.911705	2322
2 24 0.18	543124822	7.756501	8	13	64.782636	8.048766	1535
2 24 0.2	533011726	7.916095	8	13	67.289446	8.203014	1985


==> dat/BFS_ficonn_K3N8P.dat <==
k n pfailures connectedbfs meanbfs maxbfs medianbfs varbfs devbfs timebfs
3 8 0.0	607129600	11.689803	12	15	154.807720	12.442175	1725
3 8 0.02	604373118	11.938037	12	21	156.505882	12.510231	969
3 8 0.04	600299164	12.189973	13	21	158.903847	12.605707	1001
3 8 0.06	595848384	12.426483	13	21	161.505405	12.708478	986
3 8 0.08	593166390	12.774576	13	23	163.317847	12.779587	1353
3 8 0.1	584866502	13.057748	13	23	168.184544	12.968598	1349
3 8 0.12	582257614	13.255933	13	23	169.861318	13.033086	1227
3 8 0.14	572167444	13.610629	14	25	176.108493	13.270588	1255
3 8 0.16	565061738	13.992901	14	27	180.874968	13.448976	1209
3 8 0.18	558047716	14.414371	15	27	245.072972	15.654807	819
3 8 0.2	551687956	14.706940	15	27	250.954892	15.841556	774


==> dat/BFS_knkstar_K3N10.dat <==
k n pfailures connectedbfs meanbfs maxbfs medianbfs varbfs devbfs timebfs
3 10 0.0	729000000	6.203630	7	7	35.884153	5.990338	989
3 10 0.02	728190246	6.255396	7	11	35.971410	5.997617	1128
3 10 0.04	725278860	6.317390	7	11	36.262685	6.021851	774
3 10 0.06	718669124	6.388206	7	11	36.936298	6.077524	740
3 10 0.08	714493268	6.483251	7	11	37.408073	6.116214	718
3 10 0.1	704053768	6.581034	7	11	38.564684	6.210047	659
3 10 0.12	694059882	6.710215	7	11	39.769475	6.306304	2008
3 10 0.14	680689320	6.842353	7	11	41.418921	6.435753	549
3 10 0.16	670034664	7.011329	7	13	42.866382	6.547242	536
3 10 0.18	655361856	7.191664	7	13	44.892068	6.700154	1166
3 10 0.2	638625664	7.358040	7	13	47.298342	6.877379	825


==> dat/BFS_knkstar_K3NP0.1.dat <==
k n pfailures connectedbfs meanbfs maxbfs medianbfs varbfs devbfs timebfs
3 2 0.1	576	3.923611	4	10	4.815024	2.194316	0
3 3 0.1	24968	4.983419	5	11	3.183528	1.784244	0
3 4 0.1	315862	5.542826	6	11	2.551192	1.597245	0
3 5 0.1	2160940	5.912876	6	11	2.217752	1.489212	1
3 6 0.1	10188924	6.166820	7	11	1.979338	1.406889	3
3 7 0.1	36820766	6.297525	7	11	1.745165	1.321047	32
3 8 0.1	111703992	6.422596	7	11	1.598067	1.264147	168
3 9 0.1	295496518	6.508420	7	11	1.456189	1.206727	539
3 10 0.1	704053768	6.581034	7	11	38.564684	6.210047	659
3 11 0.1	1539072300	6.642159	7	11	47.989666	6.927457	1616
3 12 0.1	3150578038	6.699224	7	11	45.796227	6.767291	11535
3 13 0.1	6053152882	6.737424	7	11	46.434782	6.814307	9360
3 14 0.1	11086196942	6.777606	7	11	47.000805	6.855713	20602


==> dat/BFS_knkstar_K4N6.dat <==
k n pfailures connectedbfs meanbfs maxbfs medianbfs varbfs devbfs timebfs
4 6 0.0	671846400	7.341590	7	9	43.135232	6.567742	1049
4 6 0.02	671224480	7.398842	7	13	43.225627	6.574620	575
4 6 0.04	668119198	7.456855	7	13	43.602932	6.603252	1230
4 6 0.06	664041560	7.526786	8	13	44.103619	6.641056	491
4 6 0.08	656999816	7.601664	8	13	44.997503	6.708018	505
4 6 0.1	647703164	7.697752	8	13	46.248256	6.800607	779
4 6 0.12	639332078	7.808559	8	13	47.447264	6.888197	896
4 6 0.14	632070896	7.956842	8	15	48.579230	6.969880	869
4 6 0.16	615636792	8.090659	8	15	51.180969	7.154088	678
4 6 0.18	605604552	8.278191	9	15	52.959061	7.277298	458
4 6 0.2	589471994	8.488005	9	15	55.933174	7.478848	592


==> dat/BFS_knkstar_K4NP0.1.dat <==
k n pfailures connectedbfs meanbfs maxbfs medianbfs varbfs devbfs timebfs
4 2 0.1	3848	4.949064	5	10	4.682614	2.163935	0
4 3 0.1	404510	6.268359	6	13	3.419411	1.849165	0
4 4 0.1	9138588	7.001137	7	13	2.995325	1.730701	2
4 5 0.1	96334470	7.412655	7	13	2.578402	1.605740	127
4 6 0.1	647703164	7.697752	8	13	46.248256	6.800607	779
4 7 0.1	3207637820	7.905122	8	13	64.796269	8.049613	3486
4 8 0.1	12715722264	8.057159	9	13	66.768577	8.171204	18877


==> dat/BFS_knkstar_K5NP0.1.dat <==
k n pfailures connectedbfs meanbfs maxbfs medianbfs varbfs devbfs timebfs
5 2 0.1	24032	5.920939	6	13	5.301893	2.302584	0
5 3 0.1	5697820	7.544841	8	15	4.080919	2.020128	1
5 4 0.1	228493784	8.411483	9	15	3.572548	1.890118	140
5 5 0.1	3776595494	8.929466	9	15	83.334862	9.128793	4292


==> dat/all_knkstar_data_K2_P0.0.dat <==
k n rseed retries servers switches nfailures pfailures nflows minflow maxflow meanflow medianflow varflow devflow npaths minpath maxpath meanpath medianpath varpath devpath pathsattempted pathsconnected pconnectivity nhops minhop maxhop meanhop medianhop varhop devhop time
2 2	31460	4	8 4	0 0.00000	24 8 9 8.667 9 0.232 0.482	64 0 8 3.250 3 5.0159 2.2396	64 64 100.00	64 0 5 2.125 2 2.0159 1.4198	12
2 3	1359	4	36 9	0 0.00000	108 48 67 60.667 67 80.972 8.998	1296 0 8 5.056 5 5.0008 2.2362	1296 1296 100.00	1296 0 5 3.194 3 1.9915 1.4112	45
2 4	30724	4	96 16	0 0.00000	288 144 209 187.333 209 942.160 30.695	9216 0 8 5.854 6 4.2709 2.0666	9216 9216 100.00	9216 0 5 3.677 4 1.7084 1.3071	112
2 5	5255	4	200 25	0 0.00000	600 320 471 420.667 471 5075.348 71.241	40000 0 8 6.310 6 3.6440 1.9089	40000 40000 100.00	40000 0 5 3.955 4 1.4630 1.2096	225
2 6	25487	4	360 36	0 0.00000	1080 600 889 792.667 889 18577.424 136.299	129600 0 8 6.606 8 3.1555 1.7764	129600 129600 100.00	129600 0 5 4.136 5 1.2704 1.1271	396
2 7	22155	4	588 49	0 0.00000	1764 1008 1499 1335.333 1499 53603.943 231.525	345744 0 8 6.813 8 2.7745 1.6657	345744 345744 100.00	345744 0 5 4.264 5 1.1193 1.0580	637
2 8	23259	4	896 64	0 0.00000	2688 1568 2337 2080.667 2337 131462.463 362.578	802816 0 8 6.967 8 2.4721 1.5723	802816 802816 100.00	802816 0 5 4.358 5 0.9989 0.9994	960
2 9	8816	4	1296 81	0 0.00000	3888 2304 3439 3060.667 3439 286345.871 535.113	1679616 0 8 7.085 8 2.2274 1.4924	1679616 1679616 100.00	1679616 0 5 4.431 5 0.9011 0.9493	1377
2 10	7341	4	1800 100	0 0.00000	5400 3240 4841 4307.333 4841 569705.723 754.789	3240000 0 8 7.179 8 2.0258 1.4233	3240000 3240000 100.00	3240000 0 5 4.489 5 0.8204 0.9058	1900
2 11	26882	4	2420 121	0 0.00000	7260 4400 6579 5852.667 6579 1055265.576 1027.261	5856400 0 8 7.255 8 1.8571 1.3628	5856400 5856400 100.00	5856400 0 5 4.537 5 0.7528 0.8676	2541
2 12	10824	4	3168 144	0 0.00000	9504 5808 8689 7728.667 8689 1844674.317 1358.188	10036224 0 8 7.319 8 1.7140 1.3092	10036224 10036224 100.00	10036224 0 5 4.576 5 0.6953 0.8338	3312
2 13	28589	4	4056 169	0 0.00000	12168 7488 11207 9967.333 11207 3073799.502 1753.225	16451136 0 8 7.372 8 1.5912 1.2614	16451136 16451136 100.00	16451136 0 5 4.609 5 0.6459 0.8037	4225
2 14	13604	4	5096 196	0 0.00000	15288 9464 14169 12600.667 14169 4919660.688 2218.031	25969216 0 8 7.418 8 1.4846 1.2185	25969216 25969216 100.00	25969216 0 5 4.638 5 0.6029 0.7765	5292
2 15	12564	4	6300 225	0 0.00000	18900 11760 17611 15660.667 17611 7608002.762 2758.261	39690000 0 8 7.457 8 1.3914 1.1796	39690000 39690000 100.00	39690000 0 5 4.662 5 0.5653 0.7519	6525
2 16	29244	4	7680 256	0 0.00000	23040 14400 21569 19179.333 21569 11421509.281 3379.572	58982400 0 8 7.492 8 1.3090 1.1441	58982400 58982400 100.00	58982400 0 5 4.683 5 0.5321 0.7294	7936
2 17	10948	4	9248 289	0 0.00000	27744 17408 26079 23188.667 26079 16708655.799 4087.622	85525504 0 8 7.522 8 1.2359 1.1117	85525504 85525504 100.00	85525504 0 5 4.702 5 0.5025 0.7089	9537
2 18	16580	4	11016 324	0 0.00000	33048 20808 31177 27720.667 31177 23893203.207 4888.067	121352256 0 8 7.549 8 1.1704 1.0819	121352256 121352256 100.00	121352256 0 5 4.719 5 0.4761 0.6900	11340
2 19	28863	4	12996 361	0 0.00000	38988 24624 36899 32807.333 36899 33484331.059 5786.565	168896016 0 8 7.573 8 1.1115 1.0543	168896016 168896016 100.00	168896016 0 5 4.734 5 0.4522 0.6725	13357
2 20	13016	4	15200 400	0 0.00000	45600 28880 43281 38480.667 43281 46087410.911 6788.771	231040000 0 8 7.595 8 1.0582 1.0287	231040000 231040000 100.00	231040000 0 5 4.747 5 0.4307 0.6563	15600
2 21	6416	4	17640 441	0 0.00000	52920 33600 50359 44772.667 50359 62415419.652 7900.343	311169600 0 8 7.614 8 1.0098 1.0049	311169600 311169600 100.00	311169600 0 5 4.760 5 0.4111 0.6412	18081
2 22	22474	4	20328 484	0 0.00000	60984 38808 58169 51715.333 58169 5043453508.710 71017.276	413227584 0 8 7.632 8 108.9948 10.4401	413227584 413227584 100.00	413227584 0 5 4.771 5 0.3932 0.6270	20812
2 23	3665	4	23276 529	0 0.00000	69828 44528 66747 59340.667 66747 3892973881.886 62393.701	541772176 0 8 7.648 8 63.7724 7.9858	541772176 541772176 100.00	541772176 0 5 4.781 5 0.3768 0.6138	23805
2 24	28816	4	26496 576	0 0.00000	79488 50784 76129 67680.667 76129 5981932875.682 77342.956	702038016 0 8 7.663 8 75.7442 8.7031	702038016 702038016 100.00	702038016 0 5 4.790 5 37.7898 6.1473	27072
2 25	15306	4	30000 625	0 0.00000	90000 57600 86351 76767.333 86351 7015898722.693 83760.962	900000000 0 8 7.677 8 69.1748 8.3171	900000000 900000000 100.00	900000000 0 5 4.798 5 23.1215 4.8085	30625
2 26	20628	4	33800 676	0 0.00000	101400 65000 97449 86632.667 97449 7410412389.897 86083.752	1142440000 0 8 7.689 8 57.3561 7.5734	1142440000 1142440000 100.00	1142440000 0 5 4.806 5 28.6020 5.3481	34476
2 27	2666	4	37908 729	0 0.00000	113724 73008 109459 97308.667 109459 10279557041.504 101388.150	1437016464 0 8 7.701 8 63.3230 7.9576	1437016464 1437016464 100.00	1437016464 0 5 4.813 5 27.1217 5.2079	38637
2 28	22776	4	42336 784	0 0.00000	127008 81648 122417 108827.333 122417 11805014480.662 108650.883	1792336896 0 8 7.712 8 58.1869 7.6280	1792336896 1792336896 100.00	1792336896 0 5 4.820 5 23.2806 4.8250	43120
2 29	7575	4	47096 841	0 0.00000	141288 90944 136359 121220.667 136359 15243712429.827 123465.430	2218033216 0 8 7.722 8 60.7324 7.7931	2218033216 2218033216 100.00	2218033216 0 5 4.826 5 22.7988 4.7748	47937
2 30	14537	4	52200 900	0 0.00000	156600 100920 151321 134520.667 151321 18617540918.118 136446.110	2724840000 0 8 7.731 8 60.3429 7.7681	2724840000 2724840000 100.00	2724840000 0 5 4.832 5 22.6519 4.7594	53100
2 31	13687	4	57660 961	0 0.00000	172980 111600 167339 148759.333 167339 22884277447.006 151275.502	3324675600 0 8 7.740 8 60.7717 7.7956	3324675600 3324675600 100.00	3324675600 0 5 4.838 5 23.6465 4.8628	58621
2 32	4945	4	63488 1024	0 0.00000	190464 123008 184449 163968.667 184449 27789717916.571 166702.483	4030726144 0 8 7.748 8 60.8482 7.8005	4030726144 4030726144 100.00	4030726144 0 5 4.843 5 24.1174 4.9109	64512
2 33	18049	4	69696 1089	0 0.00000	209088 135168 202687 180180.667 202687 33503418795.821 183039.391	4857532416 0 8 7.756 8 60.8492 7.8006	4857532416 4857532416 100.00	4857532416 0 5 4.848 5 23.7193 4.8702	70785
2 34	23401	4	76296 1156	0 0.00000	228888 148104 222089 197427.333 222089 40300360007.823 200749.496	5821079616 0 8 7.763 8 61.0605 7.8141	5821079616 5821079616 100.00	5821079616 0 5 4.852 5 23.6670 4.8649	77452
2 35	9780	4	83300 1225	0 0.00000	249900 161840 242691 215740.667 242691 48123531614.224 219370.763	6938890000 0 8 7.770 8 61.1488 7.8198	6938890000 6938890000 100.00	6938890000 0 5 4.856 5 24.0046 4.8995	84525
2 36	31984	4	90720 1296	0 0.00000	272160 176400 264529 235152.667 264529 57013284847.483 238774.548	8230118400 0 8 7.776 8 61.0574 7.8139	8230118400 8230118400 100.00	8230118400 0 5 4.860 5 23.9375 4.8926	92016
2 37	2324	4	98568 1369	0 0.00000	295704 191808 287639 255695.333 287639 67439407858.329 259690.985	9715650624 0 8 7.782 8 61.1638 7.8207	9715650624 9715650624 100.00	9715650624 0 5 4.864 5 23.8839 4.8871	99937
2 38	3286	4	106856 1444	0 0.00000	320568 208088 312057 277400.667 312057 79410518654.675 281798.720	11418204736 0 8 7.788 8 61.2666 7.8273	11418204736 11418204736 100.00	11418204736 0 5 4.868 5 23.8603 4.8847	108300
2 39	26814	4	115596 1521	0 0.00000	346788 225264 337819 300300.667 337819 93007707643.858 304971.651	13362435216 0 8 7.794 8 61.3005 7.8295	13362435216 13362435216 100.00	13362435216 0 5 4.871 5 23.9874 4.8977	117117
2 40	26703	4	124800 1600	0 0.00000	374400 243360 364961 324427.333 364961 108564344033.883 329491.038	15575040000 0 8 7.799 8 61.3745 7.8342	15575040000 15575040000 100.00	15575040000 0 5 4.874 5 23.9458 4.8934	126400


==> dat/all_knkstar_data_K3_N10.dat <==
k n rseed retries servers switches nfailures pfailures nflows minflow maxflow meanflow medianflow varflow devflow npaths minpath maxpath meanpath medianpath varpath devpath pathsattempted pathsconnected pconnectivity nhops minhop maxhop meanhop medianhop varhop devhop time
3 10	13219	4	27000 1000	0 0.00000	81000 72900 99359 89567.333 97172 8574439673.536 92598.270	729000000 0 11 9.952 11 106.8464 10.3367	729000000 729000000 100.00	729000000 0 7 6.326 7 35.8617 5.9885	28000
3 10	2616	4	27000 1000	810 0.02000	81000 0 137644 91224.163 98838 8903273923.955 94357.161	727488828 0 39 10.157 11 108.5936 10.4208	729000000 727488828 99.79	727488828 0 26 6.474 7 36.6841 6.0567	28000
3 10	13395	4	27000 1000	1620 0.04000	81000 0 154000 92642.653 102515 9284368104.104 96355.426	724148222 0 42 10.363 11 110.8308 10.5276	729000000 724148222 99.33	724148222 0 28 6.620 7 37.6490 6.1359	28000
3 10	23880	4	27000 1000	2430 0.06000	81000 0 180672 95133.008 107772 9763156662.412 98808.687	722373278 0 47 10.667 11 113.2377 10.6413	729000000 722373278 99.09	722373278 0 31 6.835 7 38.7607 6.2258	28000
3 10	9327	4	27000 1000	3240 0.08000	81000 0 260057 96553.826 112133 10270897506.826 101345.437	712221173 0 51 10.981 11 118.2247 10.8731	729000000 712221173 97.70	712221173 0 34 7.053 7 40.7192 6.3812	28000
3 10	27018	4	27000 1000	4050 0.10000	81000 0 291305 99991.629 118686 13839760320.986 117642.511	706893680 0 55 11.458 11 159.7916 12.6409	729000000 706893680 96.97	706893680 0 37 7.384 7 42.7175 6.5359	28000
3 10	25725	4	27000 1000	4860 0.12000	81000 0 313852 101453.081 123257 14611718534.069 120878.942	693992284 0 56 11.841 11 167.6209 12.9469	729000000 693992284 95.20	693992284 0 38 7.646 7 83.4746 9.1364	28000
3 10	29224	4	27000 1000	5670 0.14000	81000 0 364904 104119.971 127907 15596223875.635 124884.842	680920363 0 59 12.386 11 176.9148 13.3009	729000000 680920363 93.40	680920363 0 40 8.021 7 88.0340 9.3826	28000
3 10	26447	4	27000 1000	6480 0.16000	81000 0 425803 108461.530 132468 17171454829.501 131039.898	673134354 0 81 13.051 11 184.4983 13.5830	729000000 673134354 92.34	673134354 0 54 8.476 7 91.6962 9.5758	28000
3 10	11997	4	27000 1000	7290 0.18000	81000 0 516141 109818.366 131814 18498461352.154 136009.049	653468847 0 69 13.612 11 197.7987 14.0641	729000000 653468847 89.64	653468847 0 47 8.858 7 98.2260 9.9109	28000
3 10	20941	4	27000 1000	8100 0.20000	81000 0 573965 111590.690 120096 20191076101.872 142095.306	634268578 0 69 14.251 12 212.3926 14.5737	729000000 634268578 87.01	634268578 0 46 9.289 8 105.3306 10.2631	28000


==> dat/all_knkstar_data_K3_P0.0.dat <==
k n rseed retries servers switches nfailures pfailures nflows minflow maxflow meanflow medianflow varflow devflow npaths minpath maxpath meanpath medianpath varpath devpath pathsattempted pathsconnected pconnectivity nhops minhop maxhop meanhop medianhop varhop devhop time meanbfs
3 2	28594	4	24 8	0 0.00000	72 36 47 42.000 44 19.606 4.428	576 0 11 5.250 5 7.7287 2.7801	576 576 100.00	576 0 7 3.375 3 3.1843 1.7845	32 3.083333
3 3	8445	4	162 27	0 0.00000	486 324 449 396.667 425 2731.175 52.261	26244 0 11 7.346 8 6.9466 2.6356	26244 26244 100.00	26244 0 7 4.673 5 2.8910 1.7003	189 4.376543
3 4	8623	4	576 64	0 0.00000	1728 1296 1799 1595.333 1718 45798.726 214.006	331776 0 11 8.309 8 5.8004 2.4084	331776 331776 100.00	331776 0 7 5.280 5 2.4306 1.5590	640 5.024306
3 5	13186	4	1500 125	0 0.00000	4500 3600 4979 4434.000 4787 353317.848 594.405	2250000 0 11 8.868 9 4.9097 2.2158	2250000 2250000 100.00	2250000 0 7 5.634 6 2.0658 1.4373	1625	5.415333
3 6	21758	4	3240 216	0 0.00000	9720 8100 11159 9972.667 10784 1774456.113 1332.087	10497600 0 11 9.234 11 4.2374 2.0585	10497600 10497600 100.00	10497600 0 7 5.867 7 1.7878 1.3371	3456 	5.677160
3 7	2910	4	6174 343	0 0.00000	18522 15876 21797 19535.333 21149 6757933.082 2599.602	38118276 0 11 9.492 11 3.7203 1.9288	38118276 38118276 100.00	38118276 0 7 6.032 7 1.5725 1.2540	6517	5.864755
3 8	19040	4	10752 512	0 0.00000	32256 28224 38639 34710.000 37610 21191620.316 4603.436	115605504 0 11 9.685 11 3.3127 1.8201	115605504 115605504 100.00	115605504 0 7 6.155 7 1.4021 1.1841	11264	6.005766
3 9	15006	4	17496 729	0 0.00000	52488 46656 63719 57348.667 62183 57517181.371 7584.008	306110016 0 11 9.833 11 2.9841 1.7274	306110016 306110016 100.00	306110016 0 7 6.250 7 1.2644 1.1244	18225	6.115626
3 10	13219	4	27000 1000	0 0.00000	81000 72900 99359 89567.333 97172 8574439673.536 92598.270	729000000 0 11 9.952 11 106.8464 10.3367	729000000 729000000 100.00	729000000 0 7 6.326 7 35.8617 5.9885	28000	6.203630
3 11	28438	4	39930 1331	0 0.00000	119790 108900 148169 133746.000 145169 18307417864.521 135304.907	1594404900 0 11 10.049 11 104.0782 10.2019	1594404900 1594404900 100.00	1594404900 0 7 6.388 7 44.5944 6.6779	41261	6.275707
3 12	10415	4	57024 1728	0 0.00000	171072 156816 213047 192528.667 209054 37829226388.428 194497.369	3251736576 0 11 10.129 11 105.2267 10.2580	3251736576 3251736576 100.00	3251736576 0 7 6.439 7 42.8450 6.5456	58752	6.335824
3 13	16281	4	79092 2197	0 0.00000	237276 219024 297179 268823.333 291995 73655249556.211 271395.007	6255544464 0 11 10.197 11 106.3121 10.3108	6255544464 6255544464 100.00	6255544464 0 7 6.483 7 42.8605 6.5468	81289	6.386727
3 14	4947	4	107016 2744	0 0.00000	321048 298116 404039 365802.000 397448 136166977490.766 369008.099	11452424256 0 11 10.255 11 107.1929 10.3534	11452424256 11452424256 100.00	11452424256 0 7 6.520 7 43.3206 6.5818	109760 6.430384
3 15	25207	4	141750 3375	0 0.00000	425250 396900 537389 486900.667 529157 241125536303.353 491045.351	20093062500 0 11 10.305 11 108.0508 10.3947	20093062500 20093062500 100.00	20093062500 0 7 6.552 7 43.7423 6.6138	145125 nan
3 16	16137	4	184320 4096	0 0.00000	552960 518400 701279 635819.333 691154 411179946874.292 641233.145	33973862400 0 11 10.349 11 108.8507 10.4332	33973862400 33973862400 100.00	33973862400 0 7 6.581 7 44.0576 6.6376	188416 nan
3 17	27688	4	235824 4913	0 0.00000	707472 665856 900047 816522.000 887759 678087760178.324 823460.843	55612958976 0 11 10.387 11 109.5541 10.4668	55612958976 55612958976 100.00	55612958976 0 7 6.605 7 44.3348 6.6584	240737 nan


==> dat/all_knkstar_data_K4_N6.dat <==
k n rseed retries servers switches nfailures pfailures nflows minflow maxflow meanflow medianflow varflow devflow npaths minpath maxpath meanpath medianpath varpath devpath pathsattempted pathsconnected pconnectivity nhops minhop maxhop meanhop medianhop varhop devhop time
4 6	16331	4	25920 1296	0 0.00000	77760 86400 111479 101952.667 107979 9275366286.087 96308.703	671846400 0 14 11.800 11 127.9813 11.3129	671846400 671846400 100.00	671846400 0 9 7.567 7 43.1843 6.5715	27216
4 6	29970	4	25920 1296	777 0.02000	77760 0 162269 103346.244 109709 12811361781.992 113187.286	670810028 0 45 11.980 11 170.5790 13.0606	671846400 670810028 99.85	670810028 0 30 7.697 7 43.9351 6.6284	27216
4 6	2759	4	25920 1296	1555 0.04000	77760 0 207523 104899.982 113780 13362131611.380 115594.687	668592366 0 46 12.200 12 173.1357 13.1581	671846400 668592366 99.52	668592366 0 31 7.855 8 44.9508 6.7045	27216
4 6	21710	4	25920 1296	2332 0.06000	77760 0 236145 106180.158 119024 13982012662.718 118245.561	664308586 0 54 12.429 12 176.7891 13.2962	671846400 664308586 98.88	664308586 0 37 8.017 8 88.0387 9.3829	27216
4 6	10390	4	25920 1296	3110 0.08000	77760 0 245130 106985.107 123729 14676064808.735 121144.809	656145369 0 81 12.679 12 182.6241 13.5139	671846400 656145369 97.66	656145369 0 53 8.191 8 90.9354 9.5360	27216
4 6	15594	4	25920 1296	3888 0.10000	77760 0 274659 108536.641 128932 15514307462.154 124556.443	648010044 0 67 13.024 14 189.2900 13.7583	671846400 648010044 96.45	648010044 0 43 8.432 9 94.2279 9.7071	27216
4 6	26002	4	25920 1296	4665 0.12000	77760 0 346989 110697.782 135133 16536331619.600 128593.669	639049370 0 64 13.470 14 197.5222 14.0543	671846400 639049370 95.12	639049370 0 43 8.739 9 98.2593 9.9126	27216
4 6	18498	4	25920 1296	5443 0.14000	77760 0 368643 111803.974 138431 17637840231.390 132807.531	624366515 0 71 13.924 14 209.4404 14.4721	671846400 624366515 92.93	624366515 0 48 9.050 9 104.1069 10.2033	27216
4 6	7351	4	25920 1296	6220 0.16000	77760 0 404153 113702.260 141074 19086419782.405 138153.609	610072462 0 74 14.493 14 222.8954 14.9297	671846400 610072462 90.81	610072462 0 50 9.435 9 110.6472 10.5189	27216
4 6	22530	4	25920 1296	6998 0.18000	77760 0 450852 115359.629 138286 20718648813.639 143939.740	592884750 0 76 15.130 14 239.5442 15.4772	671846400 592884750 88.25	592884750 0 50 9.865 9 118.7381 10.8967	27216
4 6	17037	4	25920 1296	7776 0.20000	77760 0 474622 117818.481 121408 25879532664.616 160871.168	574334378 0 76 15.952 14 316.3918 17.7874	671846400 574334378 85.49	574334378 0 51 10.419 9 128.8244 11.3501	27216


==> dat/all_knkstar_data_K4_P0.0.dat <==
k n rseed retries servers switches nfailures pfailures nflows minflow maxflow meanflow medianflow varflow devflow npaths minpath maxpath meanpath medianpath varpath devpath pathsattempted pathsconnected pconnectivity nhops minhop maxhop meanhop medianhop varhop devhop time
4 2	11725	4	64 16	0 0.00000	192 128 167 150.000 155 267.393 16.352	4096 0 14 7.031 8 10.0952 3.1773	4096 4096 100.00	4096 0 9 4.516 5 4.2430 2.0598	80
4 3	24207	4	648 81	0 0.00000	1944 1728 2279 2052.667 2151 55463.419 235.507	419904 0 14 9.503 9 8.8210 2.9700	419904 419904 100.00	419904 0 9 6.085 6 3.7567 1.9382	729
4 4	29295	4	3072 256	0 0.00000	9216 9216 12047 10923.333 11507 1506256.995 1227.297	9437184 0 14 10.667 11 7.3483 2.7108	9437184 9437184 100.00	9437184 0 9 6.834 7 3.1486 1.7744	3328
4 5	3634	4	10000 625	0 0.00000	30000 32000 41519 37834.000 39983 17411574.386 4172.718	100000000 0 14 11.350 11 6.2246 2.4949	100000000 100000000 100.00	100000000 0 9 7.275 7 2.6758 1.6358	10625
4 6	16331	4	25920 1296	0 0.00000	77760 86400 111479 101952.667 107979 9275366286.087 96308.703	671846400 0 14 11.800 11 127.9813 11.3129	671846400 671846400 100.00	671846400 0 9 7.567 7 43.1843 6.5715	27216
4 7	7538	4	57624 2401	0 0.00000	172872 197568 253847 232783.333 246935 54947504871.142 234408.841	3320525376 0 14 12.119 12 151.9543 12.3270	3320525376 3320525376 100.00	3320525376 0 9 7.774 8 62.2682 7.8910	60025
4 8	25795	4	114688 4096	0 0.00000	344064 401408 514079 472406.000 501731 225689942434.052 475068.356	13153337344 0 14 12.357 14 156.8957 12.5258	13153337344 13153337344 100.00	13153337344 0 9 7.929 9 64.7259 8.0452	118784
4 9	31983	4	209952 6561	0 0.00000	629856 746496 953567 877716.667 933087 779064595598.960 882646.359	44079842304 0 14 12.542 14 161.0906 12.6921	44079842304 44079842304 100.00	44079842304 0 9 8.049 9 66.4169 8.1497	216513


==> dat/alltoall/dpillar_sp_n18k4_seed13_histograms.dat <==
#Histograms for dpillar_sp_n18k4_seed13_histograms.dat.
#hi,pi,fi are indices for h, p and f, respectively. *n is normalized so that the bars add up to 1.
#h: Server hop length histogram (server hop path length, number of occurrences)
#p: Path length histogram (path length, number of occurrences)
#f: Flows histogram (number of flows, number of uni-directional links with this many flows)
       hi         h     nh        pi         p     np        fi         f     nf
        0     26244 0.00004         0     26244 0.00004         0     52488 0.50000 
        1    236196 0.00034         2    236196 0.00034    141062     52488 0.50000 
        2   2125764 0.00309         4   2125764 0.00309       nan       nan     nan 
        3  19131876 0.02778         6  19131876 0.02778       nan       nan     nan 
        4 172160640 0.24996         8 172160640 0.24996       nan       nan     nan 
        5 171950688 0.24966        10 171950688 0.24966       nan       nan     nan 
        6 170061120 0.24691        12 170061120 0.24691       nan       nan     nan 
        7 153055008 0.22222        14 153055008 0.22222       nan       nan     nan 
      8       0     0       nan       nan     nan       nan       nan     nan 
      9	      0	    0
      10      0	    0

==> dat/alltoall/ficonn_tor_k2n24_seed13_histograms.dat <==
#Histograms for ficonn_tor_k2n24_seed13_histograms.dat.
#hi,pi,fi are indices for h, p and f, respectively. *n is normalized so that the bars add up to 1.
#h: Server hop length histogram (server hop path length, number of occurrences)
#p: Path length histogram (path length, number of occurrences)
#f: Flows histogram (number of flows, number of uni-directional links with this many flows)
       hi         h     nh        pi         p     np        fi         f     nf
        0     24648 0.00004         0     24648 0.00004         0      6162 0.08333 
        1    585390 0.00096         1     18486 0.00003     24647     12324 0.16667 
        2    850356 0.00140         2    566904 0.00093     90432     12324 0.16667 
        3   9926982 0.01634         3    850356 0.00140     97344      6162 0.08333 
        4   6802848 0.01120         4    147888 0.00024    111287     24648 0.33333 
        5  79120080 0.13023         5   9779094 0.01610    121367     12324 0.16667 
        6  40817088 0.06719         6   6802848 0.01120       nan       nan     nan 
        7 469396512 0.77264         7    887328 0.00146       nan       nan     nan 
      8       0     0         8  78232752 0.12877       nan       nan     nan 
      9       0     0         9  40817088 0.06719       nan       nan     nan 
      10       0     0        11 469396512 0.77264       nan       nan     nan 
      nan       nan     nan       nan       nan     nan       nan       nan     nan 


==> dat/alltoall/knkstar_interintra_k3n10r4_seed13_histograms.dat <==
#Histograms for knkstar_interintra_k3n10r4_seed13_histograms.dat.
#hi,pi,fi are indices for h, p and f, respectively. *n is normalized so that the bars add up to 1.
#h: Server hop length histogram (server hop path length, number of occurrences)
#p: Path length histogram (path length, number of occurrences)
#f: Flows histogram (number of flows, number of uni-directional links with this many flows)
       hi         h     nh        pi         p     np        fi         f     nf
        0     27000 0.00004         0     27000 0.00004     72900     27000 0.33333 
        1    729000 0.00100         1     27000 0.00004     97172     36000 0.44444 
        2   1404000 0.00193         2    702000 0.00096     99359     18000 0.22222 
        3  18495000 0.02537         3   1404000 0.00193       nan       nan     nan 
        4  12636000 0.01733         4    243000 0.00033       nan       nan     nan 
        5 164997000 0.22633         5  18252000 0.02504       nan       nan     nan 
        6  37908000 0.05200         6  12636000 0.01733       nan       nan     nan 
        7 492804000 0.67600         7    729000 0.00100       nan       nan     nan 
      8       0     0         8 164268000 0.22533       nan       nan     nan 
      9       0     0         9  37908000 0.05200       nan       nan     nan 
      10       0     0        11 492804000 0.67600       nan       nan     nan 
      nan       nan     nan       nan       nan     nan       nan       nan     nan 


==> dat/alltoall/knkstar_interintra_k4n6r4_seed13_histograms.dat <==
#Histograms for knkstar_interintra_k4n6r4_seed13_histograms.dat.
#hi,pi,fi are indices for h, p and f, respectively. *n is normalized so that the bars add up to 1.
#h: Server hop length histogram (server hop path length, number of occurrences)
#p: Path length histogram (path length, number of occurrences)
#f: Flows histogram (number of flows, number of uni-directional links with this many flows)
       hi         h     nh        pi         p     np        fi         f     nf
        0     25920 0.00004         0     25920 0.00004     86400     25920 0.33333 
        1    518400 0.00077         1     25920 0.00004    107979     25920 0.33333 
        2    984960 0.00147         2    492480 0.00073    111479     25920 0.33333 
        3   9551520 0.01422         3    984960 0.00147       nan       nan     nan 
        4   7387200 0.01100         4    194400 0.00029       nan       nan     nan 
        5  70826400 0.10542         5   9357120 0.01393       nan       nan     nan 
        6  24624000 0.03665         6   7387200 0.01100       nan       nan     nan 
        7 234738000 0.34939         7    648000 0.00096       nan       nan     nan 
        8  30780000 0.04581         8  70178400 0.10446       nan       nan     nan 
        9 292410000 0.43523         9  24624000 0.03665       nan       nan     nan 
      10       0     0        10    810000 0.00121       nan       nan     nan 
      nan       nan     nan        11 233928000 0.34819       nan       nan     nan 
      nan       nan     nan        12  30780000 0.04581       nan       nan     nan 
      nan       nan     nan        14 292410000 0.43523       nan       nan     nan 
      nan       nan     nan       nan       nan     nan       nan       nan     nan 


==> dat/cost/d_r0.01.dat <==
#plot for DPillar amortised cost per server, normalised by GQ with r=0.01, where cost per switch port c_p=r*c_s, is proportional to cost per server c_s, vs g, proportion of cost of cable to cost of server, where c_c=g*c_s
  0.01              1.01463414634
  0.0131129928876   1.01607942803
  0.0161909436531   1.01749561007
  0.0176214396414   1.01814949454
  0.0215088199335   1.01991282948
  0.0234201285356   1.02077259313
  0.0267392942746   1.02225449781
  0.0316555074823   1.02442379439
  0.0326290172232   1.02484977524
  0.0360168837939   1.02632309704
  0.0405954898261   1.0282920313
  0.041583630215    1.02871365177
  0.0462862047897   1.03070428251
  0.0488089475569   1.03176149141
  0.0515417769652   1.03289843816
  0.0548982304076   1.03428315668
  0.0586421198739   1.03581273094
  0.0601471566699   1.03642321678
  0.0619637250068   1.03715674007
  0.067105133612    1.03921331189
  0.0704962839507   1.04055421737
  0.0711777701997   1.04082221195
  0.0765470773499   1.04291665532
  0.0781416873944   1.0435329118
  0.0825145208421   1.04520950448
  0.0834989089974   1.04558425818
  0.0878296742982   1.04722145507
  0.0912262034458   1.04849249714
  0.0931509762018   1.04920778103
  0.0954277837474   1.05004926376
  0.0991014752825   1.05139655971
  0.102427104317    1.05260520232
  0.104445553418    1.05333373256
  0.107643632163    1.05448032307
  0.109784563501    1.05524266696
  0.113889711995    1.05669283218
  0.115410307       1.05722615904
  0.118301179754    1.05823444088
  0.123371590913    1.05998523274
  0.126325797072    1.06099507132
  0.127238473108    1.06130554516
  0.132650698076    1.063132226
  0.13315020484     1.06329957881
  0.138299995422    1.06501293536
  0.139383668116    1.06537071241
  0.1434138656      1.06669296032
  0.147338805935    1.06796819255
  0.149118188932    1.06854231297
  0.15235018425     1.06957879162
  0.154319200316    1.07020627346
  0.157383633062    1.07117692316
  0.16074355815     1.07223297196
  0.164018858882    1.07325426529
  0.167272011686    1.07426077441
  0.169794758504    1.07503595256
  0.172541679184    1.07587475546
  0.174700792619    1.07653025064
  0.178561174502    1.07769396041
  0.180649611967    1.07831913314
  0.18626919407     1.07998626788
  0.186622890702    1.08009046853
  0.190088523352    1.08110694354
  0.19271026983     1.08187050054
  0.196178285351    1.08287345091
  0.200713990527    1.08417316565
  0.203534286523    1.08497454707
  0.20524636078     1.08545851988
  0.209263775189    1.08658679896
  0.211883014132    1.08731688956
  0.213765922339    1.08783907056
  0.217759098929    1.08893918308
  0.219630528446    1.08945137226
  0.224918636886    1.09088713227
  0.225153382308    1.09095047559
  0.228399946125    1.09182314098
  0.231848643701    1.0927432826
  0.233934473612    1.09329640475
  0.238117251704    1.09439796881
  0.240445452576    1.09500674802
  0.245012974506    1.09619209814
  0.248194529324    1.09701082307
  0.248956176073    1.09720598335
  0.253918290487    1.09846960036
  0.254982494477    1.09873884377
  0.259100942359    1.09977501887
  0.261602766644    1.10040000475
  0.264386817444    1.10109157379
  0.267574376734    1.10187835061
  0.271573634337    1.10285796885
  0.273026541106    1.10321180804
  0.278284499125    1.10448329464
  0.280635009773    1.10504716498
  0.281403680532    1.10523096104
  0.285941721912    1.10631004467
  0.289419479514    1.10713012222
  0.29220971018     1.10778380528
  0.294645111918    1.10835128043
  0.298036711893    1.1091368195
  0.299910673895    1.10956850544
  0.302830379385    1.110237786
  0.306030854112    1.11096684233
  0.308842973914    1.11160351133
  0.312902292705    1.1125161452
  0.316202343852    1.11325255929
  0.316899793915    1.1134075686
  0.32168122184     1.11446439655
  0.324498787354    1.1150824139
  0.328571856912    1.11596967468
  0.330019027548    1.11628318598
  0.332695449272    1.11686062247
  0.33547407964     1.11745686873
  0.338422188677    1.11808590148
  0.34068754785     1.11856677199
  0.345229879909    1.11952453389
  0.347299723825    1.11995813815
  0.352261658702    1.12099046946
  0.354790307915    1.12151272243
  0.355765884776    1.12171352647
  0.361114539622    1.1228077153
  0.361831146786    1.12295345462
  0.364966770594    1.12358879324
  0.368535573445    1.12430724919
  0.371630170045    1.12492626737
  0.375924295065    1.12577918087
  0.3777004233      1.12612992392
  0.380448783591    1.1266703294
  0.382219643399    1.12701703981
  0.386307744369    1.12781300918
  0.390762050312    1.12867331777
  0.391967736226    1.12890494778
  0.393956396356    1.1292858552
  0.398655748855    1.13018035221
  0.400496644722    1.13052862288
  0.402971750768    1.13099499916
  0.4063232239      1.13162309843
  0.410260796362    1.13235607459
  0.414272307067    1.13309735653
  0.416490614065    1.13350493142
  0.420536111513    1.13424396412
  0.421890284239    1.13449012517
  0.426397073633    1.13530500166
  0.427909783046    1.13557702091
  0.431277783749    1.13617998732
  0.434933097563    1.13683024373
  0.43811904022     1.13739351354
  0.43962872809     1.13765929796
  0.442495828439    1.13816207841
  0.445893595069    1.13875458237
  0.4478160453      1.13908822922
  0.452820924741    1.13995149757
  0.455011169292    1.14032687363
  0.45748485007     1.14074907799
  0.459630810134    1.14111385398
  0.464382119076    1.14191659788
  0.466532778804    1.14227775632
  0.47055095969     1.14294888702
  0.471901049548    1.14317332676
  0.47672903831     1.14397162292
  0.477510955424    1.14410028078
  0.482258537282    1.14487771737
  0.485243926241    1.14536332445
  0.487811671985    1.14577899965
  0.491598146447    1.14638862323
  0.492531063402    1.14653821515
  0.495262060931    1.14697475375
  0.500350820079    1.14778275131
  0.50110308018     1.14790160176
  0.504956653961    1.14850805252
  0.508354473854    1.14903949832
  0.510035874883    1.14930135391
  0.513627270551    1.14985818086
  0.516819810631    1.15035034591
  0.519023670709    1.15068855745
  0.523497032927    1.15137122415
  0.526816252015    1.15187447151
  0.527740326861    1.15201408124
  0.530661952143    1.15245407209
  0.533323129561    1.1528529858
  0.537450121998    1.15346815858
  0.542154604411    1.15416431732
  0.544166216558    1.15446034911
  0.545840935945    1.15470605808
  0.548484886016    1.15509259807
  0.55290788721     1.155735505
  0.55449616049     1.15596523876
  0.557506635369    1.15639905811
  0.562849257247    1.15716374525
  0.564730886002    1.15743149046
  0.568325540615    1.15794073369
  0.57098191819     1.15831516369
  0.573466056002    1.15866387196
  0.575154263485    1.15890006036
  0.580150320409    1.15959530562
  0.581740155166    1.15981538417
  0.584479641456    1.16019330207
  0.587782378746    1.16064673868
  0.592259747743    1.16125766301
  0.593490409791    1.16142482676
  0.5972552708      1.16193420613
  0.6               1.16230366492

==> dat/cost/d_r0.02.dat <==
#plot for DPillar amortised cost per server, normalised by GQ with r=0.02, where cost per switch port c_p=r*c_s, is proportional to cost per server c_s, vs g, proportion of cost of cable to cost of server, where c_c=g*c_s
  0.01              1.02415458937
  0.0132420777996   1.02560052229
  0.0147242546296   1.02625706255
  0.0174212212139   1.02744454354
  0.0222307579825   1.0295395577
  0.0246630917888   1.03058818346
  0.0267736089371   1.03149221952
  0.0310026267873   1.03328755953
  0.0329378197275   1.03410200147
  0.0376321198679   1.03605938554
  0.0383652199432   1.03636275707
  0.0437363711528   1.03856670029
  0.044862650965    1.0390247039
  0.0493412669751   1.04083194476
  0.0518048774106   1.04181664642
  0.0538118699684   1.04261395134
  0.0580419203567   1.04428019496
  0.0609507380047   1.04541495713
  0.0637828765758   1.04651127806
  0.0663718712681   1.0475061987
  0.0696023707498   1.04873800432
  0.0709445326276   1.04924666106
  0.0754915465167   1.0509564698
  0.0794525936386   1.05242925174
  0.0801645474772   1.05269234048
  0.0836531779023   1.05397440508
  0.0866483128567   1.05506580211
  0.0886634608984   1.05579531548
  0.0927295272816   1.05725570746
  0.0957385356396   1.05832658359
  0.0984104984486   1.05927056856
  0.100691361728    1.06007126872
  0.104423513697    1.06137140255
  0.108884934804    1.0629094427
  0.110773521087    1.06355528988
  0.113865206235    1.06460593269
  0.117453363365    1.06581507693
  0.119515608461    1.066505105
  0.122828996111    1.06760634245
  0.126687199267    1.06887725478
  0.128299482271    1.06940475486
  0.132207197523    1.07067457583
  0.134225525912    1.0713256628
  0.137591728828    1.07240440535
  0.139864711091    1.07312780131
  0.142593958694    1.07399112558
  0.147782579727    1.07561670755
  0.149652193076    1.07619746952
  0.152831199755    1.07717898489
  0.155873619233    1.07811133754
  0.157480870282    1.07860114672
  0.162388857242    1.08008528583
  0.163756318504    1.08049572056
  0.166050571741    1.08118134566
  0.170306044018    1.08244327459
  0.174441171794    1.08365747457
  0.17502580854     1.08382819419
  0.178546591419    1.08485138085
  0.180528431647    1.08542364728
  0.186400999869    1.08710400838
  0.18775401935     1.08748793409
  0.191310937435    1.08849153901
  0.194193666672    1.08929892601
  0.195923650162    1.08978090351
  0.199983582996    1.09090456823
  0.202175881694    1.0915070289
  0.206178637685    1.0925993275
  0.208974051881    1.09335632514
  0.211398724793    1.09400908101
  0.213438128227    1.09455537368
  0.217637002595    1.09567230475
  0.221327632666    1.09664544582
  0.222988063344    1.09708067176
  0.225074685735    1.09762534515
  0.22893822945     1.09862724834
  0.233116901546    1.09970132743
  0.235620806547    1.10034022985
  0.238617398467    1.10110026907
  0.242308945378    1.10202978326
  0.243074151879    1.10222152839
  0.248473572267    1.10356552981
  0.249476843612    1.1038135397
  0.251905032784    1.10441158076
  0.256853207489    1.10562067608
  0.259675784092    1.10630467415
  0.261195259363    1.10667119154
  0.264766792059    1.10752804982
  0.268127063764    1.1083283298
  0.271156119501    1.10904488167
  0.273449067008    1.10958427246
  0.277914491619    1.11062730352
  0.279443253669    1.11098215986
  0.281467659095    1.11145032841
  0.287030178628    1.11272663662
  0.287680265919    1.11287484012
  0.292512213371    1.1139701928
  0.293792567272    1.11425861403
  0.296299234961    1.11482109273
  0.301217508983    1.1159163678
  0.304355762375    1.11660952118
  0.305783488298    1.11692340573
  0.308416481983    1.11749988941
  0.312185214563    1.1183197147
  0.314151279893    1.11874493251
  0.318872617548    1.11975922029
  0.321267743462    1.12027010951
  0.323867208258    1.12082182626
  0.328261311844    1.12174797265
  0.331559356501    1.12243781646
  0.334164868389    1.12297963249
  0.336113462683    1.12338302644
  0.340174024735    1.12421868411
  0.342083677529    1.12460939221
  0.344432247495    1.12508790387
  0.348986255397    1.12600954041
  0.350497195545    1.12631352362
  0.353293323995    1.12687372658
  0.356524022817    1.12751723198
  0.361033521216    1.12840877616
  0.362760137242    1.12874809296
  0.366368484826    1.12945359457
  0.367585146568    1.12969037979
  0.373076890611    1.13075236775
  0.375130918039    1.1311467329
  0.377978633921    1.13169094993
  0.379752300565    1.13202843103
  0.384630012427    1.13295073013
  0.387464498394    1.13348281497
  0.388609169106    1.13369689047
  0.392792123587    1.13447529864
  0.395980167078    1.13506449915
  0.398589827606    1.13554421288
  0.399890046992    1.1357823568
  0.403588231193    1.13645657961
  0.406627260134    1.13700719542
  0.411243886844    1.13783777464
  0.413805207257    1.13829555886
  0.415180933381    1.13854055816
  0.418005436691    1.13904164205
  0.421485393332    1.13965547376
  0.425963530972    1.1404396914
  0.42940346527     1.14103779793
  0.43190627807     1.14147063992
  0.434788688627    1.14196672232
  0.436633962286    1.14228296183
  0.440740071134    1.14298292218
  0.443994755292    1.14353410844
  0.446771587319    1.14400185237
  0.449030879194    1.14438072162
  0.451130198103    1.14473140785
  0.454414791605    1.14527748735
  0.458453297279    1.14594458946
  0.459595600074    1.14613242336
  0.463167918661    1.14671741292
  0.465910848615    1.14716410944
  0.470891257752    1.14796974499
  0.472449700729    1.14822040979
  0.474903554445    1.14861372405
  0.477303038472    1.14899671082
  0.480170268199    1.14945227796
  0.483592230831    1.14999304652
  0.486294807184    1.15041788861
  0.48884392227     1.1508168063
  0.493961372389    1.15161241955
  0.495720375402    1.15188429341
  0.498370370582    1.1522923477
  0.502246100822    1.1528858502
  0.504236186217    1.15318908862
  0.507522478863    1.15368761114
  0.510591634233    1.15415070917
  0.512647370896    1.15445956181
  0.51645338238     1.15502857322
  0.519163871552    1.1554315983
  0.522819720783    1.15597231269
  0.524711227317    1.15625078567
  0.530276894893    1.15706513038
  0.532420951148    1.15737684468
  0.535133601217    1.15776964789
  0.536482414219    1.15796430963
  0.540499952722    1.15854157455
  0.545028008223    1.15918765511
  0.546196999204    1.15935367634
  0.548225876513    1.15964106922
  0.553841951585    1.16043166383
  0.554973916218    1.16059014376
  0.557495734311    1.16094216671
  0.562121480774    1.16158416336
  0.565319754332    1.16202525556
  0.567600768809    1.16233846168
  0.570647436199    1.16275501753
  0.571840731649    1.16291761835
  0.576847274939    1.16359645473
  0.578009129767    1.16375321799
  0.583315250119    1.16446548082
  0.586030850301    1.16482769756
  0.589444321053    1.16528080059
  0.589743098951    1.16532034432
  0.593569226418    1.16582509828
  0.598380969323    1.16645558839
  0.6               1.16666666667

==> dat/cost/d_r0.04.dat <==
#plot for DPillar amortised cost per server, normalised by GQ with r=0.04, where cost per switch port c_p=r*c_s, is proportional to cost per server c_s, vs g, proportion of cost of cable to cost of server, where c_c=g*c_s
  0.01              1.04265402844
  0.0133083891832   1.04401494478
  0.0166550408974   1.04537869652
  0.0202080558412   1.04681254064
  0.0220465488766   1.04754888576
  0.0247313261908   1.04861740736
  0.0264200117056   1.04928540795
  0.0297081647035   1.05057716374
  0.0322814645962   1.05157992226
  0.0366184902488   1.05325396667
  0.0390978346104   1.05420206013
  0.0423457423285   1.05543438091
  0.0443412327635   1.05618612799
  0.049962703588    1.05828216356
  0.0505467097966   1.05849810105
  0.053360659852    1.05953383004
  0.0560390665919   1.06051244419
  0.0597937013054   1.06187256371
  0.0630498929951   1.06304118865
  0.0656901183182   1.06398138643
  0.0695208020029   1.06533394135
  0.0725363275076   1.06638915876
  0.076383027603    1.06772322704
  0.0794224089632   1.06876791731
  0.0801202607616   1.06900662258
  0.083220219688    1.07006180023
  0.0860440182039   1.07101567162
  0.0889978598236   1.07200610232
  0.0916998217812   1.07290554998
  0.0968479258681   1.07460226111
  0.0983843963925   1.07510437525
  0.103083723266    1.07662807727
  0.104609483086    1.07711892769
  0.108985344749    1.07851632604
  0.110204551819    1.07890295958
  0.115124600855    1.08045135173
  0.117452894953    1.08117754021
  0.118947179092    1.08164141002
  0.123470774459    1.08303532125
  0.124661687491    1.08339972831
  0.128941252675    1.08470051904
  0.130445575334    1.08515455345
  0.135627297563    1.08670588587
  0.137655951137    1.08730796542
  0.139464510136    1.08784225042
  0.144040652143    1.08918382787
  0.146838953845    1.08999699915
  0.148746083653    1.09054810391
  0.151027016698    1.0912039576
  0.155919341254    1.09259880218
  0.158011010674    1.09319026328
  0.159878520362    1.09371588831
  0.163008858372    1.09459180404
  0.165855841847    1.09538289081
  0.169209874669    1.09630817036
  0.171818065813    1.09702273539
  0.176036696268    1.09816943593
  0.179458104627    1.09909129617
  0.181513068291    1.09964151719
  0.18593863073     1.1008177377
  0.187499352757    1.10122972538
  0.18967728911     1.10180220647
  0.192404287637    1.10251504177
  0.195369303838    1.1032851306
  0.200294518705    1.1045530374
  0.202084665564    1.10501042192
  0.205251248776    1.10581502452
  0.208720262263    1.10668998815
  0.211799968195    1.10746113959
  0.215195101185    1.10830521459
  0.216679196268    1.10867220198
  0.219502092321    1.10936695484
  0.224859586354    1.11067375923
  0.226445688842    1.111057722
  0.228058367556    1.111446763
  0.232311951764    1.11246639031
  0.234921183615    1.11308722549
  0.239617087657    1.11419581022
  0.239796945128    1.11423804818
  0.244659882106    1.11537392693
  0.248546468116    1.11627331768
  0.249014901354    1.11638121636
  0.251977818304    1.11706121585
  0.257235842505    1.11825751388
  0.260099697969    1.11890354358
  0.261898421656    1.11930731988
  0.263662100572    1.11970175558
  0.269019155345    1.12089096232
  0.271524094182    1.12144249992
  0.274952650147    1.12219277369
  0.275953170973    1.12241071805
  0.278443004028    1.12295113263
  0.28295999741     1.12392450301
  0.286133124542    1.12460291403
  0.289854802197    1.1253930246
  0.292816703207    1.12601757319
  0.293808862177    1.12622594255
  0.298303231633    1.12716461017
  0.301687023937    1.12786573365
  0.304727684722    1.12849170467
  0.305755671523    1.12870247117
  0.30871590258     1.12930698701
  0.31290031078     1.13015542764
  0.314333496951    1.13044440388
  0.319091716865    1.13139794621
  0.320029857506    1.13158489181
  0.324844079032    1.13253881367
  0.327612142734    1.13308322279
  0.330750191567    1.13369683936
  0.332977748574    1.13413014041
  0.336475404385    1.13480671673
  0.337784590896    1.13505878137
  0.341840852843    1.13583570716
  0.344821095169    1.13640266596
  0.348940586639    1.13718101624
  0.352034945694    1.13776164004
  0.353389616664    1.13801474932
  0.35826317527     1.13891994115
  0.359477252202    1.1391441342
  0.363765333085    1.13993185536
  0.365404354447    1.14023125828
  0.369334197515    1.14094536766
  0.371654016703    1.14136443864
  0.373449069396    1.14168746073
  0.379004863413    1.14268037976
  0.379696537878    1.14280327454
  0.384468146358    1.14364678317
  0.387128591022    1.14411385245
  0.388333139092    1.14432456801
  0.392486760192    1.14504758907
  0.395435923521    1.14555760109
  0.39743440618     1.14590164001
  0.401155768424    1.14653892477
  0.405131242543    1.14721495598
  0.407853917802    1.14767513194
  0.410714240265    1.14815612781
  0.414302907969    1.14875608963
  0.416195291033    1.14907089976
  0.418972242426    1.14953092427
  0.423135668049    1.15021634201
  0.424643790715    1.15046336216
  0.426741538712    1.15080585276
  0.431624212262    1.15159808008
  0.435449658931    1.15221398103
  0.436922916328    1.15245006504
  0.439411879969    1.15284751707
  0.441645500502    1.15320271032
  0.444442293666    1.15364549366
  0.450081141995    1.15453163994
  0.451128437087    1.15469526107
  0.455649567581    1.15539818366
  0.457460938014    1.15567825672
  0.460511185969    1.15614789715
  0.462990407362    1.15652779242
  0.466159536845    1.15701103787
  0.468942945456    1.15743329289
  0.471366685592    1.15779934078
  0.476083224227    1.15850731165
  0.478252546434    1.15883102157
  0.480757637706    1.15920334725
  0.483375170989    1.1595906913
  0.487922914917    1.16025958685
  0.489478022803    1.16048713653
  0.492214903958    1.16088615825
  0.49535798581     1.16134213499
  0.500168775067    1.16203540013
  0.502962132155    1.16243538183
  0.506116990687    1.16288488678
  0.50679185768     1.16298073514
  0.509884332106    1.16341857035
  0.512587394889    1.16379943309
  0.516952196399    1.16441084403
  0.519709193736    1.16479477027
  0.52392250197     1.16537813565
  0.525241941459    1.16555999288
  0.529935647113    1.16620374228
  0.532316012701    1.16652832903
  0.534439666909    1.16681684828
  0.536446692656    1.16708860653
  0.542088638865    1.1678478158
  0.543764869068    1.16807204361
  0.545806214031    1.16834429325
  0.549508723006    1.16883580655
  0.553463952006    1.1693576439
  0.555369465287    1.16960786986
  0.558617105021    1.17003258421
  0.561762923185    1.17044188705
  0.565797752543    1.17096386542
  0.568598271056    1.17132420088
  0.570755932386    1.17160073265
  0.574365096334    1.17206118874
  0.576341496852    1.1723122281
  0.580569831642    1.17284668877
  0.583010449109    1.17315357044
  0.58392193758     1.17326787962
  0.588002685612    1.17377764972
  0.592274713838    1.17430784738
  0.595247417308    1.17467471272
  0.59783789388     1.17499302948
  0.6               1.17525773196

==> dat/cost/d_r0.08.dat <==
#plot for DPillar amortised cost per server, normalised by GQ with r=0.08, where cost per switch port c_p=r*c_s, is proportional to cost per server c_s, vs g, proportion of cost of cable to cost of server, where c_c=g*c_s
  0.01              1.07762557078
  0.0140565797256   1.07903867564
  0.0172715855826   1.08014757341
  0.0182103193233   1.08046953317
  0.0209066702395   1.08138976991
  0.025725126348    1.08301768743
  0.0266361685939   1.08332312151
  0.0320914111346   1.08513655312
  0.0332908131507   1.08553173612
  0.0352376299945   1.08617050768
  0.0386696456908   1.08728860527
  0.0421851707751   1.08842346914
  0.0444689133272   1.08915510265
  0.0481516462263   1.09032576109
  0.0503440043598   1.09101734773
  0.0531671695238   1.0919021474
  0.0566139132532   1.09297365978
  0.0591972515895   1.09377054447
  0.0635369609706   1.09509739047
  0.0677455052779   1.09637017021
  0.0691996933042   1.09680680114
  0.0719567120184   1.09763021493
  0.0748959558043   1.0985017616
  0.0773533379675   1.09922549459
  0.0802607506336   1.10007602749
  0.082821771589    1.10082012396
  0.0862180014201   1.10179959638
  0.0898504136448   1.10283809184
  0.091554331205    1.10332203343
  0.0945437466791   1.10416618617
  0.0981900534212   1.10518748154
  0.101226509026    1.10603104266
  0.104942940846    1.10705505707
  0.107140514642    1.10765624055
  0.110178895765    1.10848219869
  0.113896972344    1.10948473709
  0.117523940292    1.11045413229
  0.119475807057    1.11097234914
  0.123536292323    1.11204271624
  0.126348168671    1.11277792413
  0.128411485714    1.11331430977
  0.13050088011     1.11385482246
  0.135440117056    1.11512207232
  0.137970621416    1.11576566609
  0.140304760385    1.11635596059
  0.143503243931    1.11715966175
  0.147125566109    1.11806270361
  0.149622008545    1.11868068559
  0.153628047978    1.11966497974
  0.154700194272    1.11992687945
  0.158222397311    1.12078276842
  0.160743092214    1.12139109011
  0.163518284073    1.12205681531
  0.167466617445    1.12299678321
  0.170283612413    1.12366232056
  0.172114083633    1.12409253096
  0.176673864346    1.12515656574
  0.178701516735    1.12562625463
  0.181848940529    1.12635114565
  0.186119705656    1.12732670363
  0.187351199694    1.12760630423
  0.192305425377    1.12872349383
  0.194079307604    1.12912056414
  0.197734707762    1.12993395758
  0.201140958784    1.13068610015
  0.201775766024    1.13082565896
  0.204884966364    1.1315064322
  0.209356202242    1.13247744383
  0.211897579837    1.13302519786
  0.214621017583    1.1336088855
  0.217943247191    1.13431631687
  0.219335566777    1.13461130761
  0.223244741796    1.13543488938
  0.227576864585    1.13633963958
  0.230814119707    1.1370103478
  0.231701481999    1.13719339849
  0.23485202151     1.13784056329
  0.237420200707    1.13836495213
  0.242633606294    1.13942085672
  0.244938006999    1.13988394559
  0.247699692323    1.14043602423
  0.25007497842     1.14090834473
  0.25442277756     1.14176693016
  0.256927999412    1.14225818063
  0.258210498905    1.14250869296
  0.260663095594    1.14298593726
  0.264324667126    1.1436940071
  0.268633474494    1.14452052102
  0.272368521938    1.14523116913
  0.274703790791    1.1456727771
  0.277606741309    1.14621885331
  0.279314326295    1.14653858642
  0.284072566722    1.14742379566
  0.286339354874    1.14784255851
  0.288375680707    1.14821714079
  0.291496961326    1.14878837294
  0.295498481326    1.14951556295
  0.297722479167    1.14991725431
  0.299654687419    1.15026482105
  0.303992020568    1.15104024616
  0.306547491995    1.15149404375
  0.308823071842    1.15189624101
  0.313071777657    1.15264243585
  0.316471524209    1.15323512291
  0.317186998044    1.15335935852
  0.321614314395    1.15412432661
  0.325497036059    1.15478986527
  0.327094467722    1.15506224852
  0.330130926093    1.15557772017
  0.332092362789    1.15590911349
  0.336387541809    1.1566305048
  0.337791618246    1.15686505409
  0.341974459036    1.15756011668
  0.343691459872    1.15784384817
  0.348058656067    1.15856140896
  0.349756707874    1.15883882884
  0.353892443415    1.15951083573
  0.356237340714    1.1598895588
  0.35850390734     1.16025406547
  0.363842321794    1.16110655928
  0.367044314439    1.16161386966
  0.368147843054    1.16178801635
  0.37118365022     1.16226527652
  0.374320566328    1.16275565033
  0.377690762685    1.16327936822
  0.379805320359    1.1636063251
  0.384175753898    1.16427812087
  0.386938119595    1.1646999984
  0.388181667715    1.16488923062
  0.391277283704    1.16535845487
  0.396609667148    1.16616062101
  0.399374182426    1.16657348699
  0.40245514277     1.16703121617
  0.402912785545    1.16709899255
  0.40687199593     1.16768304888
  0.409538797986    1.16807414348
  0.414066372779    1.1687339138
  0.417520690624    1.16923375413
  0.419811566118    1.1695635733
  0.421151256279    1.16975583592
  0.424909947575    1.17029285398
  0.427174981094    1.17061476839
  0.429905988301    1.17100122222
  0.434017284794    1.17157954582
  0.438129136885    1.17215384072
  0.439940929266    1.17240559817
  0.44431180426     1.17300972759
  0.444626338316    1.17305302666
  0.449734656998    1.17375298274
  0.450676555956    1.17388137735
  0.454176044821    1.17435660451
  0.457167234418    1.17476056541
  0.460131403208    1.17515885703
  0.463053703542    1.17554956907
  0.466944038191    1.17606672205
  0.469257752369    1.17637268599
  0.472552892691    1.17680638362
  0.475730299417    1.17722232171
  0.478754876677    1.17761620525
  0.482338194528    1.17808028763
  0.484366640335    1.17834177145
  0.487908391338    1.1787962277
  0.490538875942    1.17913203474
  0.493152365637    1.17946423003
  0.497592694567    1.18002536138
  0.49956923481     1.18027382565
  0.500767827015    1.18042410478
  0.505619114882    1.18102935537
  0.508245588726    1.18135504139
  0.511044261684    1.18170055093
  0.514908448964    1.18217502939
  0.517963455604    1.18254805302
  0.520569277607    1.18286477826
  0.522832215277    1.18313875005
  0.526555247669    1.18358732968
  0.528414945604    1.18381039841
  0.531018953837    1.18412163187
  0.533729376403    1.18444421086
  0.538043380726    1.18495477221
  0.540091110658    1.18519589701
  0.544765075328    1.18574334187
  0.545523946789    1.18583184421
  0.548552950736    1.18618404283
  0.551623691405    1.18653938169
  0.555345611806    1.18696777961
  0.559027941889    1.18738916702
  0.560560900859    1.18756387673
  0.565510747282    1.18812516058
  0.567223230043    1.18831834113
  0.570374853101    1.18867252704
  0.571861783122    1.18883903131
  0.575098554028    1.18920015823
  0.578326313013    1.1895584866
  0.583690397468    1.19015005375
  0.586400167488    1.19044704832
  0.587323474276    1.19054796281
  0.591341744458    1.19098549193
  0.594826169805    1.19136272843
  0.595553121246    1.19144117888
  0.6               1.19191919192

==> dat/cost/d_r0.16.dat <==
#plot for DPillar amortised cost per server, normalised by GQ with r=0.16, where cost per switch port c_p=r*c_s, is proportional to cost per server c_s, vs g, proportion of cost of cable to cost of server, where c_c=g*c_s
  0.01              1.14042553191
  0.0133316080714   1.14124251657
  0.0158570496378   1.14185721506
  0.0178225215335   1.1423329
  0.0205647038303   1.14299262957
  0.0254460769713   1.14415580927
  0.0270622427402   1.14453779819
  0.0308268105918   1.14542161916
  0.0339071226185   1.1461386629
  0.0375743431408   1.14698522553
  0.0393639074777   1.14739556522
  0.0439504736856   1.14843904103
  0.0441711863649   1.14848895942
  0.0500136491157   1.14980061343
  0.0512075090399   1.15006635207
  0.054045539767    1.15069498466
  0.056870281384    1.15131640588
  0.0614642598112   1.15231806406
  0.0627468440527   1.15259574955
  0.0649869896877   1.15307871352
  0.0696401236924   1.15407370202
  0.0734893816239   1.15488853203
  0.076128360392    1.15544289728
  0.0786126912735   1.15596163754
  0.081024787993    1.15646240844
  0.0837224886487   1.15701913391
  0.0857867827572   1.15744278173
  0.0904539644051   1.15839314666
  0.0928754481343   1.15888219136
  0.0960112081676   1.15951144351
  0.098222061826    1.15995237333
  0.102543719058    1.16080785079
  0.105395453248    1.16136774689
  0.108636850922    1.16199975108
  0.109422487174    1.16215223478
  0.113933564577    1.16302256048
  0.1154566326      1.16331441221
  0.119115682074    1.16401149141
  0.122928663802    1.16473184003
  0.125201443511    1.16515830549
  0.128612551934    1.16579433395
  0.13014632918     1.16607875376
  0.135795249658    1.16711799929
  0.136786259169    1.16729898757
  0.14161684532     1.16817558525
  0.14384677958     1.16857713225
  0.147570510587    1.16924333403
  0.148856691583    1.1694721908
  0.152697008874    1.17015173525
  0.156082383115    1.17074612027
  0.157020220368    1.17091001533
  0.160069065445    1.17144055128
  0.164208849478    1.17215540035
  0.166408785152    1.17253271778
  0.169527526871    1.17306460495
  0.172793782264    1.17361789064
  0.175121876034    1.1740099308
  0.180121400146    1.17484535713
  0.18048948447     1.17490651832
  0.185254087461    1.17569396959
  0.186827371273    1.17595227162
  0.192314446153    1.17684655387
  0.194587589505    1.17721406001
  0.197216839656    1.1776369919
  0.200735756065    1.17819945961
  0.202502442332    1.17848031925
  0.204345809698    1.17877228722
  0.209027499637    1.17950888712
  0.211531032535    1.17989991006
  0.2160213909      1.18059629432
  0.21829871729     1.18094706161
  0.219555089256    1.18113988675
  0.22391824318     1.18180576028
  0.225711040463    1.18207767835
  0.230348682842    1.18277657464
  0.232494457899    1.18309776376
  0.235206564039    1.18350176841
  0.238400108181    1.18397471286
  0.240192870669    1.18423890389
  0.245620097979    1.18503302199
  0.245993031493    1.18508727954
  0.251546401069    1.18589055928
  0.251634348838    1.18590321067
  0.256872696359    1.18665285704
  0.259594244767    1.18703932946
  0.261599582368    1.18732279601
  0.265771736082    1.18790904896
  0.269166739302    1.18838263733
  0.269988559967    1.18849681444
  0.273001973484    1.18891393916
  0.277646575262    1.18955217265
  0.279188076166    1.18976275154
  0.282848690782    1.19026035191
  0.285022032506    1.1905541535
  0.28814211399     1.190973836
  0.291989981366    1.19148802776
  0.29563141253     1.19197122416
  0.297206306891    1.19217918506
  0.300059905853    1.19255444113
  0.304499387108    1.19313429479
  0.307123276855    1.19347476827
  0.310602822494    1.19392372853
  0.311915047466    1.19409229526
  0.314728555073    1.19445234437
  0.319345321445    1.19503914185
  0.322200306627    1.19539953961
  0.323346804796    1.19554373921
  0.326309545344    1.1959149823
  0.32890915382     1.19623907969
  0.333238514314    1.19677544834
  0.336973993387    1.1972348789
  0.33822405022     1.19738793515
  0.340723496814    1.19769293598
  0.346111064564    1.19834573467
  0.347854714006    1.19855566471
  0.35104864683     1.19893851576
  0.353584512424    1.19924093993
  0.356750312387    1.19961658442
  0.359393787514    1.19992864272
  0.36354333156     1.20041556329
  0.365090617562    1.20059621814
  0.36816800605     1.20095406587
  0.373159309411    1.20153038452
  0.373821791204    1.20160650069
  0.376273469784    1.20188742444
  0.379224994991    1.20222403726
  0.383278230382    1.20268349734
  0.385673844791    1.20295354453
  0.389281934832    1.20335816851
  0.391732705739    1.20363157734
  0.394219234689    1.20390780231
  0.398675379638    1.20439989671
  0.401564798381    1.20471698181
  0.404968157704    1.20508847218
  0.408512572706    1.20547308494
  0.411608617722    1.20580716129
  0.413404242684    1.20600011817
  0.417644048383    1.20645341653
  0.418102315218    1.20650221887
  0.42316127678     1.20703848016
  0.424941731339    1.20722613511
  0.4278231194      1.20752864672
  0.431459066227    1.20790831308
  0.434473064446    1.20822130264
  0.436195260099    1.20839944427
  0.439646475233    1.2087549108
  0.441428501431    1.20893766433
  0.445788778644    1.20938257432
  0.44903156748     1.20971140095
  0.451144028618    1.20992467278
  0.453315575473    1.21014314417
  0.458821924025    1.2106936658
  0.46168326297     1.2109778026
  0.463815689661    1.21118870217
  0.467579531152    1.21155918187
  0.469835079662    1.21178012338
  0.472432805868    1.21203359147
  0.47635934066     1.2124147153
  0.477314657459    1.21250707988
  0.481078217275    1.21286958996
  0.483305337463    1.21308308589
  0.488339474059    1.21356289029
  0.490118842877    1.21373156767
  0.491980004197    1.21390749103
  0.495976456405    1.21428350615
  0.500301622383    1.21468779017
  0.5021324067      1.2148580922
  0.50545051748     1.21516550457
  0.509445552971    1.21553352175
  0.510027952601    1.21558698025
  0.514199575718    1.21596847994
  0.516040498796    1.21613604939
  0.520592471405    1.21654834415
  0.524157603542    1.21686923573
  0.524560452244    1.21690538461
  0.528457619363    1.21725393456
  0.532151004565    1.2175823383
  0.535838205802    1.21790834387
  0.538475374414    1.21814038621
  0.540887330688    1.21835179694
  0.54275236429     1.21851473802
  0.545691498246    1.21877058403
  0.548406167075    1.21900587996
  0.552831781988    1.21938740807
  0.556939916841    1.2197392946
  0.557393466973    1.21977801073
  0.560405487439    1.22003445595
  0.563909855689    1.22033136604
  0.568241134406    1.22069619336
  0.571762460559    1.22099106612
  0.573405378965    1.2211281151
  0.577513184297    1.22146932129
  0.578353415358    1.22153885783
  0.581222191594    1.22177562431
  0.583904103109    1.22199606319
  0.586666748243    1.22222222889
  0.592545350135    1.22270043969
  0.593925698966    1.22281213176
  0.597172231641    1.22307394076
  0.6               1.22330097087

==> dat/cost/f_r0.01.dat <==
#plot for FiConn k=2 amortised cost per server, normalised by GQ with r=0.01, where cost per switch port c_p=r*c_s, is proportional to cost per server c_s, vs g, proportion of cost of cable to cost of server, where c_c=g*c_s
  0.01              0.998780487805
  0.0134273863539   0.998370685989
  0.0154773639107   0.998127525703
  0.0179854368915   0.997831989421
  0.0218154487955   0.997384798603
  0.0235569176515   0.997183090927
  0.0263196058088   0.996865159336
  0.0300882916709   0.996435483997
  0.0324607345397   0.996167350599
  0.0359277345591   0.995778736469
  0.0399667010975   0.9953307749
  0.0418063388514   0.995128417977
  0.0459256469527   0.994679055318
  0.049093978491    0.994336918321
  0.0513110275606   0.994099286224
  0.0549251665124   0.993715010247
  0.0559643757214   0.993605220586
  0.0602447609846   0.993156288625
  0.064733450696    0.992691102836
  0.0649397527618   0.992669858667
  0.0698677986174   0.992165893859
  0.0720636081211   0.991943486292
  0.0745137263846   0.991696862189
  0.0790739861973   0.991242112246
  0.0818216306369   0.990970768193
  0.0842195446785   0.99073557029
  0.0877834571063   0.990388744298
  0.0894472621891   0.990227938991
  0.0923451454445   0.98994952973
  0.0965242026253   0.989551724603
  0.100382876671    0.989188232566
  0.101106406746    0.98912047838
  0.105650631773    0.988697817017
  0.106496260032    0.988619708188
  0.112202386349    0.988097041766
  0.113490221937    0.987980127906
  0.115660273862    0.987783987009
  0.119956621625    0.98739882552
  0.123506192578    0.987083744744
  0.126850337867    0.986789456134
  0.127322032019    0.98674814434
  0.130702389997    0.986453505091
  0.134373263986    0.986136337086
  0.138761344825    0.985760963945
  0.139867643565    0.985666966353
  0.143853287159    0.98533043294
  0.147233864457    0.985047551574
  0.150650938994    0.984763975069
  0.151229618895    0.984716184244
  0.156522005487    0.984282199744
  0.157133377206    0.984232422643
  0.161220886595    0.983901496677
  0.164757603574    0.983617767842
  0.167831871617    0.983373076752
  0.171065319878    0.983117638489
  0.174134761443    0.982876959959
  0.17495066804     0.982813276788
  0.179411326027    0.982467267697
  0.180603518119    0.982375402641
  0.183486778573    0.982154288084
  0.189097512094    0.981728243961
  0.192103087325    0.981502291528
  0.194118409901    0.981351661018
  0.197617677487    0.981091772573
  0.198593394853    0.981019678562
  0.202217955989    0.980753273351
  0.204260556484    0.980604111722
  0.209640640511    0.980214531919
  0.210407707855    0.980159373801
  0.215771310449    0.979776348416
  0.21772992766     0.979637629075
  0.220385222656    0.979450538317
  0.224794946417    0.979142275526
  0.226301033178    0.979037684493
  0.229272928099    0.978832323508
  0.233588678796    0.978536497105
  0.236398242889    0.978345421783
  0.238025654997    0.97823528214
  0.242017678517    0.977966769452
  0.243625884477    0.977859258465
  0.246578081568    0.977662878043
  0.250616657272    0.977396264244
  0.253691905703    0.977194804142
  0.257038996419    0.976977049206
  0.259822047241    0.97679717899
  0.261189644032    0.976709182977
  0.265284940604    0.976447210759
  0.267158903145    0.976328096006
  0.271497869857    0.976054111664
  0.272423157813    0.975996009512
  0.275614552435    0.97579647975
  0.279940174614    0.975528169313
  0.282678726788    0.975359557114
  0.284275936397    0.975261662439
  0.287328126889    0.975075495827
  0.291618266759    0.974815812288
  0.295595108913    0.9745771466
  0.296772836794    0.974506842143
  0.299358879467    0.974353065687
  0.302791365746    0.974150214787
  0.306818206856    0.973914050168
  0.308679015382    0.973805572491
  0.311915194298    0.973617892208
  0.316714208778    0.973341835004
  0.318863403463    0.973219071074
  0.322599082897    0.973006946586
  0.325070926104    0.972867459663
  0.327565767213    0.972727373566
  0.331329363785    0.972517362897
  0.334035578838    0.972367324522
  0.335014581077    0.972313244905
  0.338256720575    0.972134897987
  0.341923888654    0.971934543512
  0.345223562438    0.971755500039
  0.3476044604      0.971627029047
  0.351493649028    0.971418456068
  0.353231985666    0.971325742005
  0.357273671548    0.971111387928
  0.360722933613    0.970929778747
  0.363845231825    0.970766426338
  0.366725949246    0.970616582841
  0.368412128247    0.970529258999
  0.370485233333    0.97042228369
  0.37322293971     0.970281663353
  0.376810992642    0.970098475727
  0.381850720248    0.969843276871
  0.382358948108    0.969817676765
  0.386066680163    0.969631656657
  0.388945409888    0.969488123812
  0.392552231337    0.969309382706
  0.395317313836    0.969173172193
  0.398270340868    0.969028479585
  0.402555193759    0.968819942492
  0.40285058156     0.968805627614
  0.407632610772    0.968574972767
  0.411572380166    0.968386470897
  0.412710905604    0.968332251824
  0.417569864726    0.968102129695
  0.420105277768    0.967982863609
  0.42067986428     0.967955911836
  0.423704580562    0.967814498843
  0.428506262845    0.967591602842
  0.43213757888     0.967424321609
  0.434672719497    0.967308187052
  0.436063204719    0.967244714449
  0.440125381877    0.967060193023
  0.44329773764     0.966917024703
  0.445343234632    0.966825142063
  0.447590172014    0.966724597331
  0.452483618191    0.966507016854
  0.454970413964    0.96639716809
  0.456335095561    0.96633709179
  0.461832729945    0.966096536821
  0.463848034524    0.966008937563
  0.46730375906     0.965859448039
  0.469208729734    0.965777428471
  0.472814739648    0.965622916242
  0.474170554673    0.965565072761
  0.47923265724     0.965350309573
  0.482678556308    0.965205190893
  0.484523648889    0.965127842764
  0.488081962019    0.964979368708
  0.49111439919     0.964853553501
  0.493898508123    0.964738617001
  0.496669451585    0.964624767138
  0.498273822711    0.96455909445
  0.503202095994    0.96435848258
  0.506274685963    0.964234257081
  0.507182831075    0.96419766438
  0.511496858706    0.964024601574
  0.51365246958     0.963938597783
  0.516505013099    0.963825267059
  0.520189793556    0.96367967366
  0.523135252825    0.963563937318
  0.525723461163    0.963462707829
  0.528410187464    0.963358086375
  0.531249030837    0.963248048546
  0.535596160718    0.963080548855
  0.537140231186    0.963021343676
  0.541084716068    0.962870781583
  0.544671576104    0.962734716702
  0.54675053686     0.962656219092
  0.550453604793    0.96251705889
  0.553709107393    0.962395411858
  0.556579269699    0.962288697836
  0.559026988854    0.96219808317
  0.562314472683    0.962076945257
  0.564678967018    0.961990215629
  0.567861691004    0.961873995097
  0.570896224319    0.961763739603
  0.574227092491    0.96164333469
  0.575825372092    0.961585787726
  0.579857808489    0.961441249919
  0.58303589244     0.961327989119
  0.584289656564    0.961283464834
  0.586699984572    0.961198116997
  0.591493580062    0.961029346269
  0.593753380908    0.960950227121
  0.598235506117    0.960794132967
  0.6               0.960732984293

==> dat/cost/f_r0.02.dat <==
#plot for FiConn k=2 amortised cost per server, normalised by GQ with r=0.02, where cost per switch port c_p=r*c_s, is proportional to cost per server c_s, vs g, proportion of cost of cable to cost of server, where c_c=g*c_s
  0.01              0.998792270531
  0.0136112672937   0.998364685916
  0.016640818513    0.998009397613
  0.0195831128269   0.99766728779
  0.0206041724031   0.997549237594
  0.0240260386106   0.997156113873
  0.0290789958522   0.996582539225
  0.0298145811381   0.996499721907
  0.0328690571162   0.996157656072
  0.0353725440514   0.99587947283
  0.0400184432691   0.995368354375
  0.0418012664273   0.995173964038
  0.045076300596    0.994819361245
  0.0474885931632   0.994560213314
  0.0517256340323   0.994109172479
  0.0544975812552   0.993816909381
  0.0562111435653   0.993637338955
  0.0599736243757   0.993245972739
  0.0642384981293   0.992807133478
  0.0662207100915   0.992604878915
  0.0689897703381   0.992324130775
  0.0723102411046   0.99199020152
  0.0742347530984   0.99179800533
  0.077317744259    0.991492150549
  0.0820713178244   0.9910254115
  0.0855438579472   0.99068811701
  0.0867169066651   0.990574866909
  0.0888729340159   0.990367617968
  0.0934154040243   0.989934753094
  0.0964444817868   0.989648918451
  0.0984910743333   0.989457053782
  0.102931662303    0.98904420534
  0.10473435591     0.988877939488
  0.1067185697      0.988695812602
  0.110135716229    0.988384303906
  0.114032744681    0.988032321353
  0.115785651055    0.987875121596
  0.120113225442    0.987489976249
  0.12378645526     0.98716632027
  0.12563307492     0.987004725556
  0.128895850836    0.986721008778
  0.130923584817    0.986545836206
  0.133254180616    0.98634557889
  0.136269517095    0.98608818184
  0.140816656981    0.985703602241
  0.143787151508    0.985454661919
  0.145835534663    0.985284041783
  0.150225267355    0.984921234306
  0.151048539954    0.984853618382
  0.153977152546    0.984614171576
  0.159095338305    0.984199715749
  0.16112650221     0.984036636009
  0.162726806436    0.983908703153
  0.168281710195    0.983468374149
  0.170503520963    0.983293864873
  0.17300895124     0.983098169624
  0.176703963872    0.982811646796
  0.177921638559    0.982717765182
  0.182825164339    0.982342389871
  0.185197338345    0.982162321999
  0.18932086784     0.981851650443
  0.189698690289    0.981823332187
  0.194746374175    0.981447348633
  0.196216440984    0.981338663238
  0.199775087717    0.981077068209
  0.201932417694    0.980919511363
  0.206170532448    0.98061222183
  0.209030119961    0.98040653936
  0.211184501075    0.980252452324
  0.2156669026      0.979934234668
  0.218272953528    0.979750684107
  0.221301086676    0.979538738502
  0.22303538541     0.979417991346
  0.226330728745    0.979189832736
  0.229310407431    0.978984953363
  0.231309665709    0.978848237651
  0.233852373819    0.978675223289
  0.238857195351    0.978337475747
  0.242496809453    0.978094160059
  0.245023114465    0.977926397132
  0.246726862667    0.977813773705
  0.250594540701    0.977559637975
  0.252163500463    0.977457146704
  0.256118785266    0.977200295046
  0.260246593497    0.976934544326
  0.261256559404    0.976869877046
  0.266247353575    0.976552347142
  0.269372577476    0.97635521046
  0.271097931788    0.976246931509
  0.273959861597    0.976068187577
  0.277200545886    0.97586707865
  0.280266089474    0.975678087863
  0.283774500504    0.975463269645
  0.286194436295    0.975316007356
  0.287213511917    0.975254213231
  0.292568497916    0.974931628762
  0.294112545641    0.974839274052
  0.296750976568    0.974682136347
  0.299507495185    0.974518869886
  0.304629871998    0.974217903206
  0.30640514819     0.974114325745
  0.310256354629    0.973890906028
  0.311279777141    0.973831826265
  0.316318993782    0.973542694345
  0.317115887425    0.973497239102
  0.321195064899    0.973265693823
  0.324900744566    0.973056978817
  0.326770049142    0.972952276985
  0.330622441548    0.972737721827
  0.333796734398    0.972562158084
  0.337559557959    0.972355462692
  0.338860764889    0.972284341446
  0.341422468556    0.972144853618
  0.345920517829    0.971901614874
  0.349387216815    0.97171559844
  0.351268106535    0.971615196838
  0.353747888837    0.971483384823
  0.356370423565    0.971344671151
  0.360627607407    0.971120984679
  0.363346709628    0.970979069384
  0.364537562163    0.9709171491
  0.368279141815    0.970723515083
  0.370734877418    0.970597175575
  0.375674844591    0.97034481099
  0.376336762095    0.970311175407
  0.381926618024    0.970028797067
  0.38479080801     0.969885257812
  0.386653081183    0.969792343296
  0.390241202824    0.969614232615
  0.391140740261    0.969569767573
  0.395078179986    0.969376011644
  0.399673845946    0.969151652646
  0.402628514919    0.969008412599
  0.404210264538    0.968932051454
  0.408228977091    0.96873904101
  0.408953584509    0.968704391206
  0.412004681893    0.968558996074
  0.417200606821    0.968313253731
  0.418511307762    0.968251631033
  0.421020140096    0.968134087291
  0.425619194238    0.967919997797
  0.428770271352    0.967774338049
  0.432108644826    0.967620920939
  0.433834708254    0.967541959245
  0.436487419581    0.967421082411
  0.438696329378    0.967320865826
  0.442087144406    0.967167794809
  0.445234353127    0.967026546375
  0.448924990372    0.966861911833
  0.450610349288    0.966787087643
  0.453335490017    0.966666571519
  0.4564644657      0.966528909066
  0.462121813326    0.966281923118
  0.462773580552    0.966253625651
  0.465856035563    0.966120232305
  0.470447371898    0.965922867386
  0.472212465105    0.965847411002
  0.475733293416    0.96569758668
  0.478263111137    0.965590495909
  0.479952878886    0.965519225851
  0.483180680487    0.96538366104
  0.486023503626    0.965264886591
  0.490889408051    0.965062925337
  0.49240557497     0.965000338799
  0.494892084638    0.964898046729
  0.498545256078    0.9647485425
  0.501422113338    0.96463145929
  0.505748901722    0.96445643614
  0.509359287416    0.964311366856
  0.51054012443     0.964264110469
  0.513714042646    0.964137555541
  0.516809907933    0.964014759535
  0.519180508247    0.963921159445
  0.521977900522    0.963811182919
  0.52526172844     0.963682734073
  0.528137256947    0.963570829535
  0.530669250623    0.963472734168
  0.533979898748    0.963345089205
  0.53866596906     0.963165599192
  0.541262893799    0.96306672267
  0.544875569693    0.962929869288
  0.547408607625    0.962834394606
  0.5490797875      0.962771620343
  0.552946607104    0.962627024025
  0.554247257885    0.962578590963
  0.558669776112    0.962414668079
  0.561445499627    0.962312381024
  0.564517494845    0.962199708108
  0.566364360657    0.962132237133
  0.569450434782    0.962019939665
  0.574718021286    0.961829536495
  0.575852910692    0.961788723704
  0.580566644809    0.961619995315
  0.581378631052    0.961591057545
  0.585680099638    0.961438380058
  0.58831414371     0.961345397837
  0.590163710507    0.961280338273
  0.594679094846    0.961122300164
  0.595752278323    0.961084903365
  0.6               0.9609375

==> dat/cost/f_r0.04.dat <==
#plot for FiConn k=2 amortised cost per server, normalised by GQ with r=0.04, where cost per switch port c_p=r*c_s, is proportional to cost per server c_s, vs g, proportion of cost of cable to cost of server, where c_c=g*c_s
  0.01              0.998815165877
  0.0130859721534   0.998456302551
  0.0167495497267   0.998034319875
  0.0177305608695   0.997922061926
  0.0226531469035   0.997363410771
  0.0248454304443   0.997117079143
  0.0267223844499   0.996907370755
  0.0301309770884   0.996529317727
  0.0340783788392   0.996095931842
  0.036041088934    0.995882191662
  0.0410347429221   0.99534353137
  0.0435141104277   0.995078796975
  0.0444167407544   0.994982860466
  0.0496188623276   0.994434493608
  0.0529862648207   0.994083604291
  0.0552748583291   0.99384693055
  0.0573545940154   0.993633107278
  0.061869683938    0.993172952336
  0.0628795074651   0.993070788179
  0.0669708178422   0.992659646172
  0.0702843794434   0.992329890307
  0.0725952544261   0.992101607601
  0.0759195908023   0.991775614537
  0.0782765016856   0.991546191467
  0.0813264853095   0.99125137648
  0.0846204925817   0.990935570364
  0.0881777710727   0.990597513525
  0.0889057079435   0.990528714876
  0.0930415417773   0.990140247279
  0.0961211231675   0.989853634328
  0.097860821559    0.98969270891
  0.1018499949      0.989326361263
  0.104946981056    0.989044472728
  0.107648136141    0.988800392576
  0.111659320623    0.988440958635
  0.112767551569    0.988342283032
  0.115491562673    0.988100889405
  0.120085859825    0.987697419646
  0.121738550429    0.98755339326
  0.124609237641    0.987304606087
  0.12885808351     0.986939569782
  0.132987765792    0.986588368822
  0.1349290612      0.986424485154
  0.137639220112    0.986196974904
  0.14042432379     0.985964714228
  0.143199653393    0.985734807068
  0.146480988854    0.985464942966
  0.148546159321    0.985296177519
  0.152639633833    0.984964094623
  0.156314034118    0.984668734338
  0.157553021241    0.984569715608
  0.160753951189    0.984315230022
  0.163017366116    0.984136428547
  0.165860382936    0.983913175438
  0.171154200541    0.98350138147
  0.17454478859     0.983240274548
  0.176658738042    0.983078510727
  0.179181363956    0.982886499934
  0.182776611843    0.982614756967
  0.185101053331    0.982440250505
  0.189244901621    0.982131432836
  0.190216424656    0.982059449875
  0.19406957062     0.981775511274
  0.197036376716    0.981558561714
  0.199385727202    0.981387787041
  0.203429884995    0.981095912422
  0.206961276205    0.980843189736
  0.209784318537    0.980642581276
  0.210429596439    0.980596903097
  0.21519036451     0.980261901348
  0.218159114795    0.980054770316
  0.220739447446    0.979875832274
  0.22452016349     0.979615468385
  0.226677934442    0.979467829871
  0.228184133064    0.979365182847
  0.233138477456    0.97902990007
  0.235332580671    0.978882558201
  0.237005440831    0.978770686603
  0.242597682867    0.978399611486
  0.245076904733    0.97823651686
  0.248035081917    0.978043038384
  0.250238897832    0.97789968717
  0.253365527673    0.977697454975
  0.255337971606    0.977570561911
  0.258783157264    0.977350184228
  0.26277901392     0.977096571106
  0.263641179054    0.977042128113
  0.266501756429    0.976862192329
  0.269483445441    0.976675776449
  0.274603930461    0.976358322251
  0.27774324049     0.976165350226
  0.281054864718    0.975963133817
  0.281609051349    0.975929427919
  0.286302536432    0.975645497027
  0.289515502179    0.975452693256
  0.290194728441    0.97541209552
  0.294385522479    0.975162844438
  0.297039775703    0.975006071534
  0.30193135237     0.974719342108
  0.304499109857    0.974569953107
  0.307424335541    0.974400701164
  0.309419916167    0.974285804582
  0.312903450494    0.974086330414
  0.31511636294     0.973960330388
  0.319458870048    0.973714674723
  0.321881327887    0.973578549429
  0.32399184961     0.973460481217
  0.326201285261    0.97333740322
  0.330147431927    0.973118902741
  0.333600812667    0.972929064799
  0.337160709509    0.972734703332
  0.339196143443    0.972624175946
  0.342709974455    0.972434391185
  0.344838775407    0.972320037906
  0.346536151269    0.972229195074
  0.352424943786    0.971916315694
  0.35368592848     0.971849775407
  0.355736620511    0.97174190504
  0.359089083242    0.971566464379
  0.363555195452    0.97133447335
  0.365432492727    0.971237541883
  0.367720297235    0.971119878185
  0.373066450342    0.970846889377
  0.374127678571    0.970793025506
  0.377510167187    0.970622055806
  0.381663421684    0.970413598932
  0.384722778083    0.970261073457
  0.38513814246     0.970240432014
  0.388276620256    0.970084978495
  0.393373794416    0.969834421163
  0.39629484731     0.969691890137
  0.398104274436    0.969603982887
  0.400663108983    0.969480163624
  0.403307341262    0.969352819129
  0.406779688015    0.969186522951
  0.409245408428    0.969069071674
  0.414411059571    0.968824707951
  0.414825516488    0.968805200584
  0.419375449362    0.968592002996
  0.421388888175    0.968498214171
  0.426506040713    0.968261367761
  0.42807915677     0.968188990778
  0.430880001775    0.968060628981
  0.43490686448     0.967877196029
  0.437892562618    0.967742033651
  0.439828081028    0.967654793376
  0.441446873537    0.967582057531
  0.446516860389    0.967355588857
  0.4485246583      0.967266459462
  0.450970346182    0.967158313956
  0.454770648603    0.966991183162
  0.458734565622    0.96681803173
  0.460142041315    0.966756836815
  0.46227615094     0.966664333321
  0.467011343643    0.966460300338
  0.470784938891    0.966298889746
  0.472915246798    0.966208229899
  0.474608204949    0.966136418263
  0.477533246412    0.966012833666
  0.482789713697    0.965792289979
  0.484861246896    0.965705915996
  0.488706239548    0.965546398871
  0.490804546272    0.965459783391
  0.492583815835    0.965386577512
  0.495387453573    0.965271669973
  0.498942477573    0.965126743814
  0.502478442869    0.964983449398
  0.506465099048    0.964822903763
  0.508094025608    0.96475761228
  0.511525292081    0.964620656088
  0.514795883415    0.964490837274
  0.516905773755    0.964407462216
  0.518679439542    0.964337598088
  0.523443500206    0.964150951529
  0.526860338799    0.964017984
  0.530210766572    0.963888322006
  0.531094639193    0.96385423431
  0.53484557177     0.963710120627
  0.537034335401    0.963626432634
  0.54029374335     0.963502358643
  0.543944649365    0.963364157922
  0.546599392152    0.96326417683
  0.55083415157     0.963105573388
  0.553045460438    0.963023182091
  0.554120664784    0.962983226528
  0.55932336849     0.96279085831
  0.562078943663    0.962689617721
  0.565669533267    0.96255836343
  0.566535072811    0.962526835472
  0.570913220832    0.962368019451
  0.574031079353    0.962255589
  0.575061052471    0.962218569469
  0.578303214432    0.962102430431
  0.582780848669    0.961943005252
  0.584219355374    0.961892024719
  0.588691055704    0.961734278696
  0.592078424398    0.961615514715
  0.593779677617    0.96155610317
  0.596969862237    0.961445117171
  0.6               0.961340206186

==> dat/cost/f_r0.08.dat <==
#plot for FiConn k=2 amortised cost per server, normalised by GQ with r=0.08, where cost per switch port c_p=r*c_s, is proportional to cost per server c_s, vs g, proportion of cost of cable to cost of server, where c_c=g*c_s
  0.01              0.998858447489
  0.0142555681148   0.998382083758
  0.0170330048574   0.998074147206
  0.0187757445336   0.997882110519
  0.0226141323343   0.997462328084
  0.0257507246661   0.997122505348
  0.0290657490271   0.996766444394
  0.0318000626563   0.996475119712
  0.0347886992188   0.996159112781
  0.0379075248588   0.995831997571
  0.0403750933364   0.995575090319
  0.0421581517101   0.995390485162
  0.044655411667    0.995133383942
  0.0495792625172   0.994631345449
  0.051221698292    0.994465307619
  0.0545139091021   0.994134610489
  0.0561916192448   0.993967166327
  0.0605816273482   0.993532426631
  0.062645216557    0.993329755804
  0.065366982101    0.993064072424
  0.0691576077267   0.992697106483
  0.0734526938856   0.992285541569
  0.0761424110255   0.992030067949
  0.079275736196    0.991734627926
  0.0818263755581   0.991495833964
  0.0842430686559   0.99127097765
  0.087223465828    0.990995526691
  0.0910622945757   0.990643721698
  0.0924886514909   0.990513851966
  0.0970033622687   0.990105776921
  0.0988197650303   0.989942865609
  0.101060814603    0.989742861429
  0.106275134558    0.98928170431
  0.107021202732    0.989216197201
  0.110348593843    0.98892547513
  0.114690056371    0.988549636329
  0.116394994808    0.98840310743
  0.119542882198    0.988134129821
  0.123047376845    0.987837044095
  0.124475086812    0.987716720051
  0.129498877993    0.987296542178
  0.130623854759    0.98720313195
  0.135455001171    0.986804780206
  0.138944345273    0.986519853698
  0.140122371439    0.986424182565
  0.144353216632    0.986082732744
  0.145060975665    0.986025939236
  0.149044442519    0.985708014916
  0.152263272743    0.985453238193
  0.155392471817    0.985207352053
  0.158019565797    0.985002273682
  0.159942604635    0.984852932093
  0.163447199648    0.984582440268
  0.166015525337    0.984385570325
  0.169481776695    0.984121674259
  0.171768020812    0.983948738461
  0.17637156276     0.983603194433
  0.178144060268    0.983471094435
  0.182298838741    0.983163482825
  0.185666841738    0.982916193794
  0.186756603946    0.982836573496
  0.19178189907     0.982471877388
  0.192384648015    0.982428404472
  0.196495063547    0.982133467729
  0.199484920382    0.981920591631
  0.202738780496    0.981690486266
  0.206090530386    0.981455149036
  0.207539152087    0.981353963009
  0.21088578148     0.981121405576
  0.215517063416    0.980802322067
  0.216188707385    0.980756309627
  0.221174086032    0.980416828184
  0.222638511524    0.980317789835
  0.226079229385    0.980086302292
  0.228973246311    0.979892895892
  0.232526498638    0.979657040253
  0.23476717066     0.979509212833
  0.237183854531    0.979350548886
  0.239986821757    0.979167524637
  0.244347322525    0.978884913763
  0.247362894889    0.978690960049
  0.248776214237    0.978600474618
  0.253433294695    0.978304172109
  0.257459581674    0.978050278966
  0.259208405401    0.977940650498
  0.26251296061     0.977734563382
  0.264958113076    0.977582962704
  0.267888303323    0.977402277968
  0.270971803464    0.977213293513
  0.275097883589    0.976962242599
  0.275797840769    0.97691986018
  0.279807236635    0.976678234698
  0.283428664259    0.976461649745
  0.284363974839    0.976405965868
  0.289458876836    0.976104451976
  0.291379892808    0.975991555788
  0.29448531761     0.975809957317
  0.297473744236    0.975636247297
  0.300000808506    0.975490149452
  0.304025455566    0.975258960124
  0.306259582807    0.975131406977
  0.309584825316    0.974942583837
  0.312491532816    0.974778523368
  0.315266277993    0.974622770594
  0.317669686339    0.974488535022
  0.32170498384     0.974264547958
  0.325448321221    0.974058312702
  0.326695191593    0.973989945193
  0.33002429225     0.973808201813
  0.334409949866    0.973570530299
  0.336650588086    0.973449865083
  0.339375236818    0.973303822147
  0.343082661882    0.973106304102
  0.345043206281    0.973002409335
  0.347243446024    0.972886267006
  0.351929596388    0.972640492002
  0.353438561317    0.972561807909
  0.357060145921    0.972373862061
  0.360667106244    0.972187927241
  0.364107559753    0.972011728566
  0.364367543246    0.971998459262
  0.367455801364    0.971841322892
  0.370804441278    0.971671943258
  0.375480441787    0.971437156135
  0.376871987939    0.971367671579
  0.381738498026    0.971126050729
  0.383488402469    0.971039689406
  0.385579698698    0.970936838298
  0.38823333893     0.970806889571
  0.393610370515    0.97054547526
  0.395701370556    0.970444497889
  0.397949970157    0.970336331322
  0.402321491986    0.970127284171
  0.404656607748    0.970016284307
  0.406625695384    0.969923041207
  0.409755263504    0.969775514165
  0.4134658577      0.969601653276
  0.415885046825    0.96948891322
  0.420020555318    0.969297296632
  0.422677849271    0.969174904258
  0.42380274051     0.969123264186
  0.427811153678    0.968940074019
  0.432070241334    0.968746824497
  0.434924267183    0.968618125048
  0.436117580624    0.968564502151
  0.43963146973     0.968407242501
  0.444017469506    0.968212284814
  0.445533183016    0.968145252497
  0.447866666044    0.968042394517
  0.45212234527     0.967855862267
  0.454548946184    0.967750106139
  0.456756672931    0.96765426791
  0.459853429778    0.967520440945
  0.465027441174    0.967298405574
  0.4666958329      0.967227221728
  0.468818325926    0.9671369519
  0.471036227241    0.967042968099
  0.475135861555    0.966870163968
  0.479625880374    0.966682259846
  0.482201128107    0.966575120915
  0.483313947792    0.966528965787
  0.488424308198    0.966318100847
  0.490597181956    0.9662289826
  0.49458413606     0.966066290965
  0.495289249608    0.966037629192
  0.499446472893    0.965869318307
  0.501290107946    0.965795042971
  0.503998806245    0.965686322318
  0.508096773105    0.965522751394
  0.5114519433      0.965389639842
  0.51420849175     0.965280819301
  0.516797146771    0.965179068362
  0.518828865627    0.965099506476
  0.524263501787    0.964887963774
  0.525584694702    0.964836815397
  0.529972470913    0.964667723807
  0.530679340828    0.964640594149
  0.535095694414    0.964471786441
  0.53854751709     0.964340671172
  0.541152154867    0.964242210798
  0.544934215213    0.964099963417
  0.546751648219    0.964031909952
  0.550488569686    0.963892593315
  0.552472378415    0.963818967194
  0.555506205094    0.963706814147
  0.558530510824    0.963595542819
  0.561624825       0.963482239235
  0.5631824334      0.963425411517
  0.566495760284    0.963304985931
  0.56969460531     0.963189308347
  0.572007092388    0.963106040222
  0.576843755299    0.962932841566
  0.58045325192     0.962804426645
  0.582610762885    0.962728008788
  0.583893801761    0.962682684167
  0.586936908427    0.962575539247
  0.591182034215    0.962426903182
  0.592639139001    0.962376106693
  0.596087658866    0.962256335102
  0.6               0.962121212121

==> dat/cost/f_r0.16.dat <==
#plot for FiConn k=2 amortised cost per server, normalised by GQ with r=0.16, where cost per switch port c_p=r*c_s, is proportional to cost per server c_s, vs g, proportion of cost of cable to cost of server, where c_c=g*c_s
  0.01              0.998936170213
  0.0121192995364   0.998714191556
  0.0172337322033   0.998183399723
  0.0200371942149   0.997895351382
  0.0227362383575   0.997619948561
  0.0245733530906   0.997433560266
  0.0277481455119   0.997113470327
  0.0301341157538   0.996874576169
  0.0342585902415   0.996464944192
  0.0375808573416   0.996138015406
  0.0401852298641   0.995883598351
  0.0429204815453   0.995618143854
  0.044602714994    0.995455765859
  0.0489783143122   0.995036521489
  0.0522671802474   0.994724326981
  0.0556134574831   0.994409225246
  0.057970880626    0.994188761902
  0.0615376783424   0.993857566271
  0.062412490822    0.993776767108
  0.0651956158894   0.993520834318
  0.0697168593632   0.993108668582
  0.071346493435    0.992961189635
  0.0760509371239   0.992538620841
  0.0789133499495   0.992283792211
  0.0800952265603   0.992179073297
  0.0851431275814   0.991735055118
  0.0882629210482   0.991463236541
  0.0897733009177   0.991332347461
  0.0933975616688   0.991020130719
  0.0948716569099   0.990893888542
  0.0979808743013   0.990629014439
  0.100720589715    0.99039718002
  0.105513318806    0.989995095793
  0.1091695476      0.989691294503
  0.111689475169    0.989483371304
  0.113767467064    0.989312801599
  0.116310091783    0.989105177001
  0.120601617093    0.988757420489
  0.121689766522    0.988669774134
  0.125775943699    0.988342541992
  0.127238654327    0.988226125908
  0.13288006837     0.987780649668
  0.135352687138    0.987587141938
  0.136158754403    0.987524286335
  0.141421190731    0.987116653793
  0.142282021594    0.987050419077
  0.146619676471    0.986718553837
  0.14955302233     0.986495897589
  0.150970825163    0.986388785573
  0.155473515509    0.986050785146
  0.157968726131    0.985864886288
  0.162183673374    0.985553115531
  0.163335400042    0.985468412842
  0.16577822765     0.985289444963
  0.168891837928    0.985062679011
  0.172883594125    0.984774140307
  0.175490406192    0.984587020848
  0.179185862901    0.984323512533
  0.181597281225    0.984152663515
  0.186114260213    0.983834946496
  0.189038413103    0.983630856631
  0.191234725505    0.9834783798
  0.192761564482    0.983372789005
  0.195570186406    0.983179423749
  0.198876247832    0.982953242826
  0.203111244408    0.982665747325
  0.205001347641    0.982538239757
  0.208058804558    0.982333021589
  0.210521582456    0.982168646085
  0.214617672691    0.98189707187
  0.21823717411     0.981658963191
  0.221392840935    0.981452781792
  0.222267882486    0.981395840778
  0.225516443529    0.981185321961
  0.229241199423    0.980945622833
  0.233283737086    0.980687480875
  0.235829646726    0.980525969592
  0.239514878009    0.980293618586
  0.240967603706    0.980202489312
  0.243399677946    0.98005050857
  0.247303797208    0.979808054057
  0.251283794585    0.979562789217
  0.253977436437    0.979397873562
  0.255303838206    0.979316983248
  0.259367482529    0.979070456278
  0.262273494686    0.978895345255
  0.263936148205    0.97879559805
  0.267492012821    0.978583341431
  0.272340816571    0.978296233057
  0.273696424117    0.978216440191
  0.276734975237    0.97803833546
  0.280454965508    0.977821686622
  0.282059189036    0.977728729433
  0.285943527541    0.977504816564
  0.288374157402    0.977365536183
  0.291880026413    0.977165761852
  0.29430103172     0.977028571972
  0.297766403877    0.976833280667
  0.300078244881    0.976703697897
  0.30355990726     0.976509594466
  0.306142731847    0.976366410388
  0.308130453168    0.976256682762
  0.31151670045     0.976070678685
  0.314277387333    0.97591989323
  0.318234429249    0.975705094379
  0.320466094065    0.975584639039
  0.323266231918    0.975434193562
  0.325813161952    0.975298018102
  0.330010469995    0.97507497444
  0.332851015141    0.9749249891
  0.335403947554    0.974790845907
  0.340533117251    0.974523193731
  0.341758004497    0.974459640442
  0.344862817884    0.974299170923
  0.347832595726    0.974146512222
  0.350951232583    0.973987069702
  0.354132838888    0.973825316773
  0.357216941707    0.973669389913
  0.359168797669    0.973571146297
  0.361431467505    0.973457681331
  0.365092807602    0.973275033364
  0.367844999054    0.973138510388
  0.371694512228    0.972948655523
  0.375729673065    0.972751010245
  0.378452135397    0.972618444315
  0.379280223454    0.972578246107
  0.384424154772    0.972329830245
  0.385080159382    0.972298308433
  0.388266690818    0.972145698265
  0.392274534782    0.971954938312
  0.395280092389    0.971812742371
  0.397454623683    0.971710318302
  0.402481522175    0.971474993116
  0.40540471354     0.971339072139
  0.406137934205    0.971305084929
  0.409052842023    0.971170386168
  0.414087044724    0.970939311499
  0.416355991973    0.970835803998
  0.418764887581    0.970726343389
  0.423216719488    0.970525211316
  0.425639557515    0.970416376052
  0.428137875882    0.97030460984
  0.431272678955    0.970165025289
  0.434883776392    0.970005130363
  0.436984970722    0.969912531187
  0.438809909678    0.969832367021
  0.444211391014    0.969596504196
  0.445577886012    0.9695371657
  0.447749898153    0.969443121852
  0.45164000418     0.969275521464
  0.453258970368    0.969206083594
  0.457615737818    0.969020127874
  0.460110690548    0.968914229748
  0.462686907643    0.968805330993
  0.465702668305    0.968678427713
  0.47049832771     0.96847789359
  0.473459066942    0.968354858245
  0.475103641613    0.968286769033
  0.477000879923    0.968208441467
  0.481612344644    0.968019044363
  0.483834919101    0.967928257404
  0.48766574817     0.967772528193
  0.489596663213    0.967694391577
  0.492565639483    0.967574713698
  0.494975875041    0.967477970424
  0.49982139677     0.967284586799
  0.501665692485    0.967211367595
  0.506531340543    0.967019212338
  0.507058853271    0.966998467437
  0.510150398892    0.966877232509
  0.51342919619     0.966749291056
  0.517270305768    0.966600234566
  0.518878644985    0.966538085231
  0.522983859034    0.966380151008
  0.5266882815      0.966238492019
  0.529215811314    0.966142300434
  0.533160899786    0.965992903868
  0.534198765221    0.96595375072
  0.537024120777    0.965847479308
  0.540838702752    0.965704724603
  0.544080588053    0.965584052006
  0.546130341233    0.965508060095
  0.549801801271    0.965372534086
  0.552159055606    0.965285915621
  0.555001522089    0.965181876654
  0.5595879884      0.965014940037
  0.561932301918    0.964930055421
  0.56350826308     0.964873159206
  0.568808164079    0.964682799518
  0.571535841355    0.964585412711
  0.574513109048    0.964479564648
  0.575105206284    0.96445857008
  0.578907423079    0.964324189293
  0.581727298021    0.964225014207
  0.586351722153    0.964063263536
  0.587747069872    0.964014673656
  0.590060943898    0.963934317353
  0.592601495812    0.963846402529
  0.597168044477    0.963689198339
  0.6               0.96359223301

==> dat/cost/gq_r0.01.dat <==
#plot for GQ amortised cost per server, normalised by GQ with r=0.01, where cost per switch port c_p=r*c_s, is proportional to cost per server c_s, vs g, proportion of cost of cable to cost of server, where c_c=g*c_s
  0.01              1.0
  0.0115737841483   1.0
  0.0156671626674   1.0
  0.018103215579    1.0
  0.0221958425868   1.0
  0.0235248998692   1.0
  0.0270984600512   1.0
  0.0315896681719   1.0
  0.0330608390068   1.0
  0.0358928848773   1.0
  0.0397896355398   1.0
  0.0425657252129   1.0
  0.0457515928144   1.0
  0.0476700478847   1.0
  0.0503044571579   1.0
  0.0543228971598   1.0
  0.0588993647071   1.0
  0.0599660298393   1.0
  0.0637435757736   1.0
  0.0657773387248   1.0
  0.0702115831256   1.0
  0.0708978264241   1.0
  0.0741125600009   1.0
  0.0768261419744   1.0
  0.0816731197968   1.0
  0.0838227260263   1.0
  0.0876244325964   1.0
  0.0891955372208   1.0
  0.0935899087528   1.0
  0.0971582179399   1.0
  0.0975355175951   1.0
  0.101292373057    1.0
  0.104919626888    1.0
  0.108617667846    1.0
  0.111499069616    1.0
  0.113509302161    1.0
  0.115823191451    1.0
  0.118883875978    1.0
  0.124145515498    1.0
  0.126059752461    1.0
  0.127486514477    1.0
  0.130909418264    1.0
  0.133716900198    1.0
  0.136035983749    1.0
  0.139140444901    1.0
  0.142005442068    1.0
  0.147379534352    1.0
  0.148368734354    1.0
  0.151536584851    1.0
  0.154840151865    1.0
  0.15808243804     1.0
  0.160999380284    1.0
  0.16452929653     1.0
  0.166690499243    1.0
  0.170125279145    1.0
  0.172545895633    1.0
  0.174688200131    1.0
  0.179092286322    1.0
  0.18086851927     1.0
  0.184657321568    1.0
  0.187768191538    1.0
  0.189992039009    1.0
  0.193738018171    1.0
  0.196041488155    1.0
  0.19912472557     1.0
  0.203595523274    1.0
  0.206516207891    1.0
  0.209063304271    1.0
  0.211190287522    1.0
  0.215808385271    1.0
  0.217602659481    1.0
  0.220568342709    1.0
  0.22309628882     1.0
  0.225926636876    1.0
  0.230700306015    1.0
  0.23253679889     1.0
  0.236571614504    1.0
  0.237935529683    1.0
  0.241525236096    1.0
  0.244947884367    1.0
  0.24862836342     1.0
  0.249178172328    1.0
  0.2523640923      1.0
  0.255825346077    1.0
  0.259442064735    1.0
  0.261770569078    1.0
  0.263678952894    1.0
  0.267884526865    1.0
  0.272082070152    1.0
  0.273946452083    1.0
  0.275420058063    1.0
  0.280521955149    1.0
  0.282750658085    1.0
  0.284784438947    1.0
  0.289117900219    1.0
  0.291787248199    1.0
  0.293909060567    1.0
  0.297776055901    1.0
  0.299253977866    1.0
  0.304923437896    1.0
  0.306995780677    1.0
  0.310221212544    1.0
  0.312528109025    1.0
  0.315204074213    1.0
  0.319783945568    1.0
  0.321754691554    1.0
  0.32447177693     1.0
  0.327487991918    1.0
  0.328891479871    1.0
  0.334338332848    1.0
  0.337415370358    1.0
  0.338958864224    1.0
  0.343170626308    1.0
  0.34637089636     1.0
  0.348508135342    1.0
  0.349500280091    1.0
  0.354866373566    1.0
  0.355840555139    1.0
  0.361060476357    1.0
  0.363460842208    1.0
  0.367102442194    1.0
  0.369212056581    1.0
  0.370971626638    1.0
  0.373737576204    1.0
  0.37880390598     1.0
  0.381897051563    1.0
  0.383017368149    1.0
  0.387188385979    1.0
  0.39036832096     1.0
  0.392465864412    1.0
  0.395613780259    1.0
  0.397192783998    1.0
  0.402399465128    1.0
  0.404927094845    1.0
  0.407170751232    1.0
  0.410270390306    1.0
  0.411783914009    1.0
  0.415713805381    1.0
  0.420278178892    1.0
  0.422671545819    1.0
  0.425522029292    1.0
  0.427095129806    1.0
  0.43190623479     1.0
  0.432699957193    1.0
  0.438329176839    1.0
  0.439378943309    1.0
  0.443226089408    1.0
  0.445869891963    1.0
  0.448532586698    1.0
  0.452603950139    1.0
  0.453371070826    1.0
  0.456310876985    1.0
  0.459334815661    1.0
  0.463623651661    1.0
  0.467000114106    1.0
  0.469148156711    1.0
  0.472518349567    1.0
  0.476186719276    1.0
  0.479484665137    1.0
  0.480319561329    1.0
  0.483270415678    1.0
  0.485937979399    1.0
  0.491361887651    1.0
  0.493536485846    1.0
  0.496948439284    1.0
  0.498067352685    1.0
  0.501093780656    1.0
  0.5047270491      1.0
  0.508304726429    1.0
  0.510934690896    1.0
  0.515312103245    1.0
  0.516561544259    1.0
  0.521054319597    1.0
  0.521440865878    1.0
  0.526706925686    1.0
  0.530153977195    1.0
  0.531801846218    1.0
  0.535357899285    1.0
  0.536360075822    1.0
  0.541154096842    1.0
  0.544331628543    1.0
  0.547326627141    1.0
  0.549637397224    1.0
  0.553638937052    1.0
  0.555092690728    1.0
  0.558192472186    1.0
  0.560534958647    1.0
  0.564563979804    1.0
  0.566737450734    1.0
  0.571220837037    1.0
  0.572192957442    1.0
  0.575150845436    1.0
  0.579617831427    1.0
  0.583174345141    1.0
  0.58512038184     1.0
  0.589152158823    1.0
  0.589755243794    1.0
  0.59424925014     1.0
  0.597126605563    1.0
  0.6               1.0

==> dat/cost/gq_r0.02.dat <==
#plot for GQ amortised cost per server, normalised by GQ with r=0.02, where cost per switch port c_p=r*c_s, is proportional to cost per server c_s, vs g, proportion of cost of cable to cost of server, where c_c=g*c_s
  0.01              1.0
  0.0142641766918   1.0
  0.0152040229098   1.0
  0.019770785571    1.0
  0.0231410388571   1.0
  0.0237733485383   1.0
  0.0270513188243   1.0
  0.0310198847889   1.0
  0.0323788420177   1.0
  0.0371122507788   1.0
  0.0394978608433   1.0
  0.0426193766833   1.0
  0.0470410078568   1.0
  0.0487159859182   1.0
  0.0525970369723   1.0
  0.0555135652188   1.0
  0.0572285427761   1.0
  0.061017647291    1.0
  0.0641108830321   1.0
  0.0663836886628   1.0
  0.0686931708455   1.0
  0.0709793822329   1.0
  0.0763968793189   1.0
  0.0790055519717   1.0
  0.0818694334546   1.0
  0.0837238133612   1.0
  0.0866034758125   1.0
  0.0896076448376   1.0
  0.0926242079008   1.0
  0.0963320385276   1.0
  0.0978689585101   1.0
  0.103232463407    1.0
  0.104182437034    1.0
  0.108348903945    1.0
  0.112185311343    1.0
  0.113155695818    1.0
  0.116671398429    1.0
  0.118441082036    1.0
  0.122817712019    1.0
  0.124952614785    1.0
  0.128220343972    1.0
  0.131195870857    1.0
  0.134820425047    1.0
  0.1368738694      1.0
  0.141047041606    1.0
  0.144098735556    1.0
  0.146541067663    1.0
  0.148258137799    1.0
  0.151189067701    1.0
  0.155296645145    1.0
  0.157798786931    1.0
  0.159751249295    1.0
  0.163267699735    1.0
  0.166118929364    1.0
  0.169045931445    1.0
  0.172605595846    1.0
  0.176721227218    1.0
  0.178378822355    1.0
  0.181091750768    1.0
  0.183977894879    1.0
  0.188979448642    1.0
  0.190861807144    1.0
  0.192712278953    1.0
  0.197329440132    1.0
  0.200791871773    1.0
  0.202591813631    1.0
  0.206084190286    1.0
  0.20859922681     1.0
  0.21234528222     1.0
  0.21433051941     1.0
  0.218296481278    1.0
  0.219766522771    1.0
  0.223709657194    1.0
  0.226927890178    1.0
  0.229654700603    1.0
  0.233236469466    1.0
  0.236044559778    1.0
  0.238974540871    1.0
  0.24108886836     1.0
  0.244711516507    1.0
  0.248453204583    1.0
  0.249816646224    1.0
  0.254546060695    1.0
  0.256278502554    1.0
  0.258395882491    1.0
  0.263031827465    1.0
  0.263640150245    1.0
  0.269292811642    1.0
  0.271042801728    1.0
  0.272784607406    1.0
  0.277645152551    1.0
  0.280971569727    1.0
  0.283246362678    1.0
  0.287061260516    1.0
  0.287308772794    1.0
  0.292157664088    1.0
  0.295066340435    1.0
  0.296876975679    1.0
  0.30120156697     1.0
  0.303942688908    1.0
  0.305278223676    1.0
  0.307983842121    1.0
  0.313841131439    1.0
  0.315775004842    1.0
  0.31718411452     1.0
  0.32014619727     1.0
  0.325153821436    1.0
  0.327778873856    1.0
  0.331510270441    1.0
  0.333473549388    1.0
  0.337200975998    1.0
  0.339450580606    1.0
  0.343011475199    1.0
  0.34449186707     1.0
  0.346855098821    1.0
  0.3499139915      1.0
  0.352483601724    1.0
  0.355718780049    1.0
  0.359540688478    1.0
  0.36258498226     1.0
  0.365147243       1.0
  0.369527252617    1.0
  0.372974392072    1.0
  0.374332447077    1.0
  0.376238515333    1.0
  0.380580920777    1.0
  0.382908474423    1.0
  0.385634944449    1.0
  0.388766165884    1.0
  0.392151229898    1.0
  0.394978079713    1.0
  0.398635657365    1.0
  0.402690080822    1.0
  0.405461644164    1.0
  0.406609352122    1.0
  0.409723367855    1.0
  0.412841395786    1.0
  0.417159628966    1.0
  0.419994181066    1.0
  0.42072021754     1.0
  0.42613763482     1.0
  0.427074194177    1.0
  0.429645933621    1.0
  0.433471793585    1.0
  0.438122677386    1.0
  0.441334763887    1.0
  0.443804186373    1.0
  0.446462402365    1.0
  0.449652105113    1.0
  0.451582557905    1.0
  0.455962444195    1.0
  0.45860296619     1.0
  0.461843330911    1.0
  0.463551299149    1.0
  0.466415834764    1.0
  0.470630510949    1.0
  0.471943857301    1.0
  0.474531706468    1.0
  0.479164557887    1.0
  0.480038273275    1.0
  0.484823772066    1.0
  0.488088805268    1.0
  0.491277025204    1.0
  0.491847009115    1.0
  0.494897999036    1.0
  0.500453510808    1.0
  0.502335701379    1.0
  0.505438028911    1.0
  0.508121836554    1.0
  0.512195051352    1.0
  0.51267759584     1.0
  0.51743695244     1.0
  0.520091135063    1.0
  0.523134593022    1.0
  0.526951595789    1.0
  0.527482702729    1.0
  0.531787899327    1.0
  0.534639786172    1.0
  0.538454906621    1.0
  0.540875756495    1.0
  0.542721694151    1.0
  0.545425428996    1.0
  0.549889528687    1.0
  0.552414425456    1.0
  0.555404226764    1.0
  0.558342016947    1.0
  0.562479939114    1.0
  0.564258565934    1.0
  0.568269781243    1.0
  0.569443026571    1.0
  0.573286579729    1.0
  0.576586797217    1.0
  0.577969416252    1.0
  0.581607976937    1.0
  0.584331418584    1.0
  0.586724657978    1.0
  0.592287027393    1.0
  0.59549629817     1.0
  0.597681404554    1.0
  0.6               1.0

==> dat/cost/gq_r0.04.dat <==
#plot for GQ amortised cost per server, normalised by GQ with r=0.04, where cost per switch port c_p=r*c_s, is proportional to cost per server c_s, vs g, proportion of cost of cable to cost of server, where c_c=g*c_s
  0.01              1.0
  0.0120755052021   1.0
  0.0155786149968   1.0
  0.0187025352459   1.0
  0.0225210864503   1.0
  0.0238401526604   1.0
  0.0287577171788   1.0
  0.0313649921026   1.0
  0.033002026504    1.0
  0.0361654029685   1.0
  0.0396915245745   1.0
  0.0416798196131   1.0
  0.0460941767338   1.0
  0.0475184731557   1.0
  0.0501244638797   1.0
  0.0536395532006   1.0
  0.0570343581853   1.0
  0.0589957166878   1.0
  0.0625685822062   1.0
  0.0676474558789   1.0
  0.0698339891736   1.0
  0.0731920813118   1.0
  0.076489012989    1.0
  0.0785583599545   1.0
  0.0819657102599   1.0
  0.0839180699997   1.0
  0.0872832192211   1.0
  0.0895327034959   1.0
  0.0923087128954   1.0
  0.0949816618454   1.0
  0.0998378973795   1.0
  0.100877870433    1.0
  0.104799054483    1.0
  0.106693560087    1.0
  0.111387473652    1.0
  0.114140072191    1.0
  0.117061493637    1.0
  0.119644679147    1.0
  0.12189350293     1.0
  0.125380368036    1.0
  0.12968485904     1.0
  0.132009601128    1.0
  0.134601891896    1.0
  0.137753750284    1.0
  0.141001619931    1.0
  0.14355168498     1.0
  0.145654183117    1.0
  0.15055672438     1.0
  0.153654412412    1.0
  0.155163030544    1.0
  0.158162291417    1.0
  0.162296532091    1.0
  0.164952533801    1.0
  0.165669841899    1.0
  0.170552547402    1.0
  0.173803902438    1.0
  0.174832035681    1.0
  0.177884333912    1.0
  0.180793517289    1.0
  0.184133800783    1.0
  0.188118414469    1.0
  0.190693959466    1.0
  0.193862894961    1.0
  0.195969227705    1.0
  0.19926156329     1.0
  0.202452744058    1.0
  0.2059128651      1.0
  0.207860446798    1.0
  0.212627968316    1.0
  0.214817644937    1.0
  0.21755478848     1.0
  0.219238014569    1.0
  0.22470985815     1.0
  0.225562719331    1.0
  0.228175519455    1.0
  0.231045171657    1.0
  0.236097007887    1.0
  0.239248898539    1.0
  0.240959258563    1.0
  0.24353804507     1.0
  0.246962314157    1.0
  0.249585314809    1.0
  0.253426887714    1.0
  0.2566903551      1.0
  0.257920342821    1.0
  0.260963619209    1.0
  0.265183068456    1.0
  0.267810573343    1.0
  0.271220792974    1.0
  0.274475927538    1.0
  0.276974098491    1.0
  0.279633206852    1.0
  0.282310167012    1.0
  0.285211951057    1.0
  0.289674078058    1.0
  0.29087835881     1.0
  0.294494249424    1.0
  0.298409291803    1.0
  0.300506357182    1.0
  0.303004177594    1.0
  0.307375802178    1.0
  0.30967112782     1.0
  0.312759407551    1.0
  0.31433724902     1.0
  0.316944571133    1.0
  0.322196501393    1.0
  0.324095204241    1.0
  0.326704971361    1.0
  0.329651658683    1.0
  0.334469283383    1.0
  0.337402080849    1.0
  0.337664049783    1.0
  0.342501392734    1.0
  0.346455751007    1.0
  0.347987386723    1.0
  0.349627931794    1.0
  0.353221182747    1.0
  0.355621906911    1.0
  0.360626376249    1.0
  0.362826657083    1.0
  0.364916944292    1.0
  0.368983268989    1.0
  0.37043841044     1.0
  0.374131849183    1.0
  0.377437539533    1.0
  0.379324981637    1.0
  0.383139409625    1.0
  0.386550196667    1.0
  0.390930865145    1.0
  0.391496654678    1.0
  0.395152709969    1.0
  0.399745842123    1.0
  0.400565080714    1.0
  0.405695528255    1.0
  0.407227422015    1.0
  0.411317739195    1.0
  0.41221383306     1.0
  0.414800245309    1.0
  0.417761077641    1.0
  0.421911425035    1.0
  0.425190050811    1.0
  0.428016484949    1.0
  0.430822272059    1.0
  0.434342305336    1.0
  0.435874944472    1.0
  0.438906870529    1.0
  0.442060371886    1.0
  0.444603749949    1.0
  0.449424786904    1.0
  0.452031045614    1.0
  0.455409599004    1.0
  0.459066456401    1.0
  0.460336219648    1.0
  0.463922469858    1.0
  0.46695096371     1.0
  0.468274240842    1.0
  0.473267239652    1.0
  0.474006632687    1.0
  0.477424559928    1.0
  0.482748869777    1.0
  0.484351743056    1.0
  0.487275250747    1.0
  0.489048935122    1.0
  0.49255920554     1.0
  0.497406124445    1.0
  0.498715235305    1.0
  0.50122274123     1.0
  0.506562040715    1.0
  0.509061457379    1.0
  0.510067577164    1.0
  0.513559346609    1.0
  0.515637103       1.0
  0.52062766312     1.0
  0.521730931243    1.0
  0.525283329116    1.0
  0.52772405545     1.0
  0.531534594753    1.0
  0.535147286947    1.0
  0.538147799748    1.0
  0.539454640212    1.0
  0.543160725039    1.0
  0.546579824732    1.0
  0.549882523384    1.0
  0.553661090637    1.0
  0.55513507957     1.0
  0.559509147853    1.0
  0.560756071325    1.0
  0.563612768657    1.0
  0.566964840569    1.0
  0.569711852896    1.0
  0.572702478421    1.0
  0.576217160383    1.0
  0.580631396319    1.0
  0.582068251086    1.0
  0.586651425421    1.0
  0.587579337795    1.0
  0.592581184661    1.0
  0.593686124303    1.0
  0.596492898834    1.0
  0.6               1.0

==> dat/cost/gq_r0.08.dat <==
#plot for GQ amortised cost per server, normalised by GQ with r=0.08, where cost per switch port c_p=r*c_s, is proportional to cost per server c_s, vs g, proportion of cost of cable to cost of server, where c_c=g*c_s
  0.01              1.0
  0.0121076003165   1.0
  0.0150287967497   1.0
  0.0183349959581   1.0
  0.0222937052043   1.0
  0.0242935879579   1.0
  0.0286556790784   1.0
  0.0305626106533   1.0
  0.0334113675012   1.0
  0.0353644761701   1.0
  0.0382588384338   1.0
  0.0419905195897   1.0
  0.0463072087532   1.0
  0.0498354276469   1.0
  0.0504252356839   1.0
  0.0530353046947   1.0
  0.0588771172241   1.0
  0.059578848209    1.0
  0.0626522955558   1.0
  0.0665385418772   1.0
  0.0706640160351   1.0
  0.0709306339757   1.0
  0.0755409105609   1.0
  0.0794986495839   1.0
  0.0798390164219   1.0
  0.0835334097652   1.0
  0.0874897675329   1.0
  0.089221755564    1.0
  0.0937670400565   1.0
  0.0966458675104   1.0
  0.0987599301235   1.0
  0.101698188175    1.0
  0.104392016204    1.0
  0.107618043022    1.0
  0.109600585082    1.0
  0.113670060576    1.0
  0.117466006859    1.0
  0.119759843398    1.0
  0.121699563583    1.0
  0.126391992704    1.0
  0.127622312316    1.0
  0.132980279732    1.0
  0.135845397299    1.0
  0.136764618814    1.0
  0.13980021194     1.0
  0.143636041595    1.0
  0.14747311982     1.0
  0.148750877332    1.0
  0.152780655792    1.0
  0.156150361754    1.0
  0.159073170743    1.0
  0.159784082393    1.0
  0.163509372895    1.0
  0.166809366799    1.0
  0.168856853387    1.0
  0.173564775547    1.0
  0.175380412707    1.0
  0.177919174526    1.0
  0.183323096504    1.0
  0.184737531972    1.0
  0.186652888638    1.0
  0.191820158414    1.0
  0.194333441302    1.0
  0.195666546017    1.0
  0.200375897716    1.0
  0.201781003325    1.0
  0.206800445672    1.0
  0.207467232304    1.0
  0.210145931788    1.0
  0.214511347273    1.0
  0.216395674823    1.0
  0.219043160877    1.0
  0.224747222834    1.0
  0.225491387917    1.0
  0.228922889047    1.0
  0.233124167855    1.0
  0.234510032014    1.0
  0.236920267462    1.0
  0.240714363372    1.0
  0.243702631022    1.0
  0.247141371424    1.0
  0.25020569671     1.0
  0.252583663538    1.0
  0.255707685431    1.0
  0.259541966791    1.0
  0.261606291002    1.0
  0.264974949212    1.0
  0.268344905099    1.0
  0.27113269547     1.0
  0.274754655683    1.0
  0.275854254037    1.0
  0.278981779023    1.0
  0.28313111252     1.0
  0.285751424203    1.0
  0.287453540896    1.0
  0.292437156403    1.0
  0.293288394303    1.0
  0.296407088454    1.0
  0.299657401297    1.0
  0.303117083335    1.0
  0.306566601903    1.0
  0.310627020982    1.0
  0.311139511813    1.0
  0.315579421456    1.0
  0.317437352608    1.0
  0.321093319748    1.0
  0.324818908181    1.0
  0.325945420588    1.0
  0.329744711679    1.0
  0.33459112012     1.0
  0.335082037524    1.0
  0.33773058109     1.0
  0.342023023942    1.0
  0.344864326015    1.0
  0.348344443589    1.0
  0.349941467958    1.0
  0.355344177211    1.0
  0.358316362229    1.0
  0.359901890042    1.0
  0.363848986602    1.0
  0.36481469885     1.0
  0.369123842106    1.0
  0.370445321892    1.0
  0.374085042949    1.0
  0.37870542181     1.0
  0.381121467412    1.0
  0.382354654331    1.0
  0.387482631331    1.0
  0.390971184116    1.0
  0.393922240835    1.0
  0.394397264725    1.0
  0.397944872039    1.0
  0.400337043824    1.0
  0.405722440003    1.0
  0.406788440929    1.0
  0.409368726366    1.0
  0.413161731885    1.0
  0.415552915114    1.0
  0.417817690674    1.0
  0.42124647426     1.0
  0.425201646531    1.0
  0.428486357021    1.0
  0.429640667739    1.0
  0.434812337498    1.0
  0.437730406632    1.0
  0.440289860386    1.0
  0.441793386497    1.0
  0.445711647518    1.0
  0.449926067823    1.0
  0.45152532955     1.0
  0.455918965711    1.0
  0.457471776065    1.0
  0.461096348168    1.0
  0.463204346178    1.0
  0.465769413504    1.0
  0.470281012911    1.0
  0.47256590565     1.0
  0.475885360414    1.0
  0.478621260052    1.0
  0.480688382118    1.0
  0.484567011607    1.0
  0.486223393681    1.0
  0.489353986195    1.0
  0.494651810187    1.0
  0.49737137685     1.0
  0.498086682841    1.0
  0.503421779727    1.0
  0.505632072645    1.0
  0.50753915623     1.0
  0.511565585203    1.0
  0.5137276206      1.0
  0.515852462226    1.0
  0.518909266122    1.0
  0.52211004481     1.0
  0.524398272589    1.0
  0.529447388054    1.0
  0.532442567825    1.0
  0.533749588733    1.0
  0.538364497775    1.0
  0.540044673511    1.0
  0.542790884195    1.0
  0.547708329692    1.0
  0.550251552491    1.0
  0.553410531916    1.0
  0.55440911071     1.0
  0.557037285534    1.0
  0.560571426382    1.0
  0.564565673463    1.0
  0.56842815661     1.0
  0.571730994745    1.0
  0.572747282988    1.0
  0.576084978972    1.0
  0.578813588906    1.0
  0.581471704647    1.0
  0.585760089264    1.0
  0.588091446721    1.0
  0.592162169279    1.0
  0.593533372664    1.0
  0.597048597052    1.0
  0.6               1.0

==> dat/cost/gq_r0.16.dat <==
#plot for GQ amortised cost per server, normalised by GQ with r=0.16, where cost per switch port c_p=r*c_s, is proportional to cost per server c_s, vs g, proportion of cost of cable to cost of server, where c_c=g*c_s
  0.01              1.0
  0.0117344128541   1.0
  0.0163886726221   1.0
  0.0203514906889   1.0
  0.0229482512017   1.0
  0.0241698608793   1.0
  0.0291798703352   1.0
  0.03099682296     1.0
  0.0336490040041   1.0
  0.0353043503652   1.0
  0.0397136219394   1.0
  0.0429391751464   1.0
  0.0462574155144   1.0
  0.0475548201855   1.0
  0.0514985446044   1.0
  0.0542651883047   1.0
  0.0585795937271   1.0
  0.0596561466932   1.0
  0.0641936912241   1.0
  0.0664781307172   1.0
  0.0707387558959   1.0
  0.0734676135017   1.0
  0.0760256731263   1.0
  0.0775130514147   1.0
  0.082460776131    1.0
  0.0830094668903   1.0
  0.088040122668    1.0
  0.0915177655052   1.0
  0.0916514123259   1.0
  0.095576041465    1.0
  0.100053249115    1.0
  0.102711638917    1.0
  0.105598038722    1.0
  0.109065451549    1.0
  0.111328389492    1.0
  0.113178999557    1.0
  0.118042964706    1.0
  0.118329318363    1.0
  0.121351393839    1.0
  0.124761796882    1.0
  0.127674573992    1.0
  0.131013991404    1.0
  0.133169589597    1.0
  0.138649997647    1.0
  0.140162314905    1.0
  0.142133142207    1.0
  0.147489108763    1.0
  0.148911727258    1.0
  0.152335093643    1.0
  0.15616725579     1.0
  0.158940812028    1.0
  0.162687169191    1.0
  0.163445418544    1.0
  0.167091417512    1.0
  0.170685362487    1.0
  0.173130830836    1.0
  0.175162604194    1.0
  0.179187216978    1.0
  0.181864329721    1.0
  0.184735023542    1.0
  0.189127536488    1.0
  0.191268691793    1.0
  0.194429724142    1.0
  0.198006270658    1.0
  0.200994027872    1.0
  0.203940779588    1.0
  0.20619245256     1.0
  0.209280905788    1.0
  0.211955612695    1.0
  0.21330818605     1.0
  0.217019673728    1.0
  0.219416364337    1.0
  0.222034244416    1.0
  0.22600465206     1.0
  0.230576506885    1.0
  0.231800373221    1.0
  0.236691058795    1.0
  0.239084570502    1.0
  0.242697940016    1.0
  0.245261190144    1.0
  0.248395055333    1.0
  0.251359248925    1.0
  0.253641803807    1.0
  0.255478808625    1.0
  0.259424414503    1.0
  0.261650809513    1.0
  0.26587859268     1.0
  0.267431006283    1.0
  0.270376250825    1.0
  0.272509697511    1.0
  0.276808504343    1.0
  0.280030758244    1.0
  0.283381601722    1.0
  0.286936114882    1.0
  0.28914415128     1.0
  0.292087563016    1.0
  0.295863493453    1.0
  0.298712135802    1.0
  0.300118714931    1.0
  0.302040980731    1.0
  0.305315098314    1.0
  0.309985624584    1.0
  0.311246077615    1.0
  0.315064658467    1.0
  0.317146621226    1.0
  0.321631072552    1.0
  0.323508118368    1.0
  0.327291544745    1.0
  0.329300360668    1.0
  0.334278955981    1.0
  0.33479154946     1.0
  0.339425686042    1.0
  0.342047502814    1.0
  0.345868300658    1.0
  0.346563143122    1.0
  0.352157670454    1.0
  0.355352094314    1.0
  0.358167184623    1.0
  0.358570946465    1.0
  0.363019836687    1.0
  0.364969953878    1.0
  0.370106088091    1.0
  0.372452523987    1.0
  0.374018236936    1.0
  0.376642348151    1.0
  0.381097448264    1.0
  0.384371841192    1.0
  0.385474495573    1.0
  0.389419131699    1.0
  0.391691193049    1.0
  0.396643262397    1.0
  0.397085820782    1.0
  0.401069928935    1.0
  0.403826701719    1.0
  0.406473328383    1.0
  0.409012018165    1.0
  0.412185460395    1.0
  0.415890422893    1.0
  0.419280989606    1.0
  0.421380573159    1.0
  0.424648902218    1.0
  0.427160765687    1.0
  0.431932829805    1.0
  0.433140138306    1.0
  0.437095327033    1.0
  0.438854615982    1.0
  0.444201136274    1.0
  0.445456948679    1.0
  0.449967402799    1.0
  0.452743413822    1.0
  0.453987137695    1.0
  0.459106860732    1.0
  0.460017483028    1.0
  0.465043919007    1.0
  0.467543644015    1.0
  0.470956416882    1.0
  0.472452741891    1.0
  0.476737628267    1.0
  0.477453206965    1.0
  0.481987867442    1.0
  0.485483590477    1.0
  0.487226462636    1.0
  0.491136493456    1.0
  0.493161320489    1.0
  0.49485585658     1.0
  0.49966441177     1.0
  0.501382912955    1.0
  0.506375931208    1.0
  0.507337375112    1.0
  0.51046816083     1.0
  0.51428912039     1.0
  0.517483493364    1.0
  0.520995551691    1.0
  0.523417775079    1.0
  0.525732248913    1.0
  0.528708970333    1.0
  0.533274812432    1.0
  0.53564061249     1.0
  0.537844996225    1.0
  0.541724946055    1.0
  0.543060165164    1.0
  0.547955545803    1.0
  0.548835785193    1.0
  0.554000248751    1.0
  0.554159525524    1.0
  0.557329126476    1.0
  0.561617778391    1.0
  0.563085845677    1.0
  0.566505725776    1.0
  0.571470533677    1.0
  0.572633222728    1.0
  0.576872648327    1.0
  0.578302412439    1.0
  0.58261543613     1.0
  0.585700881151    1.0
  0.589519167475    1.0
  0.59047068448     1.0
  0.592935977932    1.0
  0.597677190849    1.0
  0.6               1.0

==> dat/dbar_patterns_GQS_3_10.dat <==
1 6.36
2 6.32
3 3.78
4 6.32

==> dat/dbar_patterns_GQS_4_6.dat <==
1 7.62
2 7.56
3 4.46
4 7.57

==> dat/dbar_patterns_dpillar_18_4.dat <==
1 5.38
2 5.35
3 4.37
4 5.37

==> dat/dbar_patterns_ficonn_2_24.dat <==
1 6.53
2 6.55
3 4.17
4 6.56

==> dat/dpillar/faulty_sp.dat <==
failure_rate	18_3	18_4	24_3	24_4	32_3
0	100	100	100	100	100
2	96.06	96.03	96.05	96.04	96.04
4	92.2	92.1	92.15	92.15	92.16
6	88.33	88.07	88.33	88.3	88.36
8	84.49	83.7	84.56	84.36	84.63
10	80.51	78.58	80.79	80.16	80.97
12	76.27	72.44	76.94	75.4	77.36
14	71.49	65.39	72.85	69.98	73.64
16	66.57	57.75	68.45	63.54	69.86
18	61.11	49.8	63.68	56.33	65.97
20	55.62	41.99	58.92	48.79	61.62

==> dat/dpillar_sp_alltoall_mira-sort-k-n3.dat <==
network routing.algorithm traffic.pattern r.seed wtf.version topo.version p.failures n.failures n.servers n.switches switch.radix n.bi.links n.server.pairs.N.x.N n.server.pairs.N.x.N-1 mark.route.connected proportion.connected.over.N.x.N n.connected.link.paths min.link.path.length max.link.path.length mean.link.path.length median.link.path.length var.link.path.length std.link.path.length n.connected.server.hop.paths min.server.hop.length max.server.hop.length mean.server.hop.length median.server.hop.length var.server.hop.length std.server.hop.length n.flows min.flow max.flow mean.flow median.flow var.flow std.flow abt.N.x.N-1.over.max.flow abt.N.x.N.over.max.flow pseudo.abt.N.x.N-1.over.mean.flow pseudo.abt.N.x.N.over.mean.flow runtime started.at.y.m.d.h:m n k
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 24 12 4 48 576 552 576 100.000000 576 0 10 6.250000 6.000000 7.116522 2.667681 576 0 5 3.125000 3.000000 1.779130 1.333840 96 0 75 37.500000 37.500000 1421.052632 37.696852 7.360000 7.680000 14.720000 15.360000 0.000000 2016.02.09.22:17 4 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 81 27 6 162 6561 6480 6561 100.000000 6561 0 10 7.037037 8.000000 5.147561 2.268824 6561 0 5 3.518519 4.000000 1.286890 1.134412 324 0 285 142.500000 142.500000 20369.117647 142.720418 22.736842 23.021053 45.473684 46.042105 0.000000 2016.02.09.22:17 6 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 192 48 8 384 36864 36672 36864 100.000000 36864 0 10 7.343750 8.000000 4.298619 2.073311 36864 0 5 3.671875 4.000000 1.074655 1.036656 768 0 705 352.500000 352.500000 124418.252934 352.729717 52.017021 52.289362 104.034043 104.578723 0.000000 2016.02.09.22:17 8 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 375 75 10 750 140625 140250 140625 100.000000 140625 0 10 7.504000 8.000000 3.860678 1.964861 140625 0 5 3.752000 4.000000 0.965170 0.982430 1500 0 1407 703.500000 703.500000 495242.411608 703.734617 99.680171 99.946695 199.360341 199.893390 0.000000 2016.02.09.22:17 10 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 648 108 12 1296 419904 419256 419904 100.000000 419904 0 10 7.601852 8.000000 3.600746 1.897563 419904 0 5 3.800926 4.000000 0.900186 0.948782 2592 0 2463 1231.500000 1231.500000 1517177.580857 1231.737627 170.221681 170.484775 340.443362 340.969549 0.000000 2016.02.09.22:17 12 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 1029 147 14 2058 1058841 1057812 1058841 100.000000 1058841 0 10 7.667638 8.000000 3.430841 1.852253 1058841 0 5 3.833819 4.000000 0.857710 0.926127 4116 0 3945 1972.500000 1972.500000 3891701.755772 1972.739657 268.139924 268.400760 536.279848 536.801521 0.000000 2016.02.09.22:17 14 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 1536 192 16 3072 2359296 2357760 2359296 100.000000 2359296 0 10 7.714844 8.000000 3.311916 1.819867 2359296 0 5 3.857422 4.000000 0.827979 0.909934 6144 0 5925 2962.500000 2962.500000 8777834.934071 2962.741118 397.934177 398.193418 795.868354 796.386835 1.000000 2016.02.09.22:17 16 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 2187 243 18 4374 4782969 4780782 4782969 100.000000 4782969 0 10 7.750343 8.000000 3.224366 1.795652 4782969 0 5 3.875171 4.000000 0.806092 0.897826 8748 0 8475 4237.500000 4237.500000 17958459.114554 4237.742219 564.104071 564.362124 1128.208142 1128.724248 2.000000 2016.02.09.22:17 18 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 3000 300 20 6000 9000000 8997000 9000000 100.000000 9000000 0 10 7.778000 8.000000 3.157383 1.776903 9000000 0 5 3.889000 4.000000 0.789346 0.888451 12000 0 11667 5833.500000 5833.500000 34032558.296525 5833.743078 771.149396 771.406531 1542.298791 1542.813062 4.000000 2016.02.09.22:17 20 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 3993 363 22 7986 15944049 15940056 15944049 100.000000 15944049 0 10 7.800150 8.000000 3.104563 1.761977 15944049 0 5 3.900075 4.000000 0.776141 0.880989 15972 0 15573 7786.500000 7786.500000 60633378.479557 7786.743766 1023.570025 1023.826430 2047.140050 2047.652861 7.000000 2016.02.09.22:17 22 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 5184 432 24 10368 26873856 26868672 26873856 100.000000 26873856 0 10 7.818287 8.000000 3.061888 1.749825 26873856 0 5 3.909144 4.000000 0.765472 0.874913 20736 0 20265 10132.500000 10132.500000 102672507.663371 10132.744330 1325.865877 1326.121688 2651.731754 2652.243375 13.000000 2016.02.09.22:17 24 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 6591 507 26 13182 43441281 43434690 43441281 100.000000 43441281 0 10 7.833409 8.000000 3.026716 1.739746 43441281 0 5 3.916705 4.000000 0.756679 0.869873 26364 0 25815 12907.500000 12907.500000 166609875.847779 12907.744801 1682.536897 1682.792214 3365.073794 3365.584428 21.000000 2016.02.09.22:17 26 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 8232 588 28 16464 67765824 67757592 67765824 100.000000 67765824 0 10 7.846210 8.000000 2.997243 1.731255 67765824 0 5 3.923105 4.000000 0.749311 0.865627 32928 0 32295 16147.500000 16147.500000 260749675.032648 16147.745200 2098.083047 2098.337947 4196.166094 4196.675894 32.000000 2016.02.09.22:17 28 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 10125 675 30 20250 102515625 102505500 102515625 100.000000 102515625 0 10 7.857185 8.000000 2.972197 1.724006 102515625 0 5 3.928593 4.000000 0.743049 0.862003 40500 0 39777 19888.500000 19888.500000 395562199.217882 19888.745542 2577.004299 2577.258843 5154.008598 5154.517686 71.000000 2016.02.09.22:17 30 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 12288 768 32 24576 150994944 150982656 150994944 100.000000 150994944 0 10 7.866699 8.000000 2.950655 1.717747 150994944 0 5 3.933350 4.000000 0.737664 0.858874 49152 0 48333 24166.500000 24166.500000 584031604.403410 24166.745838 3123.800633 3124.054869 6247.601266 6248.109739 74.000000 2016.02.09.22:17 32 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 14739 867 34 29478 217238121 217223382 217238121 100.000000 217238121 0 10 7.875025 8.000000 2.931935 1.712290 217238121 0 5 3.937513 4.000000 0.732984 0.856145 58956 0 58035 29017.500000 29017.500000 842029588.589178 29017.746098 3742.972034 3743.226002 7485.944068 7486.452003 106.000000 2016.02.09.22:17 34 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 17496 972 36 34992 306110016 306092520 306110016 100.000000 306110016 0 10 7.882373 8.000000 2.915519 1.707489 306110016 0 5 3.941187 4.000000 0.728880 0.853745 69984 0 68955 34477.500000 34477.500000 1188714991.775145 34477.746327 4439.018490 4439.272221 8878.036981 8878.544442 148.000000 2016.02.09.22:17 36 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 20577 1083 38 41154 423412929 423392352 423412929 100.000000 423412929 0 10 7.888905 8.000000 105.795350 10.285687 423412929 0 5 3.944453 4.000000 0.725252 0.851617 82308 0 81165 40582.500000 40582.500000 4369917055.832752 66105.348164 5216.439993 5216.693513 10432.879985 10433.387026 206.000000 2016.02.09.22:17 38 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 24000 1200 40 48000 576000000 575976000 576000000 100.000000 576000000 0 10 7.894750 8.000000 58.488085 7.647750 576000000 0 5 3.947375 4.000000 0.722022 0.849719 96000 0 94737 47368.500000 47368.500000 4245418849.749906 65156.878760 6079.736534 6079.989867 12159.473068 12159.979733 280.000000 2016.02.09.22:17 40 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 27783 1323 42 55566 771895089 771867306 771895089 100.000000 771895089 0 10 7.900011 8.000000 64.796831 8.049648 771895089 0 5 3.950005 4.000000 31.679287 5.628436 111132 0 109743 54871.500000 54871.500000 5998184714.415048 77447.948420 7033.408108 7033.661272 14066.816216 14067.322544 377.000000 2016.02.09.22:17 42 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 31944 1452 44 63888 1020419136 1020387192 1020419136 100.000000 1020419136 0 10 7.904771 8.000000 73.729576 8.586593 1020419136 0 5 3.952385 4.000000 18.432394 4.293296 127776 0 126255 63127.500000 63127.500000 8504551514.181129 92220.125321 8081.954711 8082.207722 16163.909421 16164.415445 502.000000 2016.02.09.22:17 44 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 36501 1587 46 73002 1332323001 1332286500 1332323001 100.000000 1332323001 0 10 7.909098 8.000000 65.208865 8.075201 1332323001 0 5 3.954549 4.000000 21.498235 4.636619 146004 0 144345 72172.500000 72172.500000 10401022060.440115 101985.401212 9229.876338 9230.129211 18459.752676 18460.258423 664.000000 2016.02.09.22:17 46 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 41472 1728 48 82944 1719926784 1719885312 1719926784 100.000000 1719926784 0 10 7.913050 8.000000 65.207148 8.075094 1719926784 0 5 3.956525 4.000000 19.419742 4.406784 165888 0 164085 82042.500000 82042.500000 13434370137.430389 115906.730337 10481.672987 10481.925734 20963.345973 20963.851467 843.000000 2016.02.09.22:17 48 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 46875 1875 50 93750 2197265625 2197218750 2197265625 100.000000 2197265625 0 10 7.916672 8.000000 63.973045 7.998315 2197265625 0 5 3.958336 4.000000 15.993261 3.999158 187500 0 185547 92773.500000 92773.500000 17002331173.117849 130392.987438 11841.844654 11842.097285 23683.689308 23684.194571 1647.000000 2016.02.09.22:17 50 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 52728 2028 52 105456 2780241984 2780189256 2780241984 100.000000 2780241984 0 10 7.920005 8.000000 64.881016 8.054875 2780241984 0 5 3.960002 4.000000 17.413485 4.172947 210912 0 208803 104401.500000 104401.500000 21681556613.322643 147246.584386 13314.891338 13315.143863 26629.782676 26630.287726 1899.000000 2016.02.09.22:17 52 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 59049 2187 54 118098 3486784401 3486725352 3486784401 100.000000 3486784401 0 10 7.923081 8.000000 65.035400 8.064453 3486784401 0 5 3.961540 4.000000 15.879527 3.984912 236196 0 233925 116962.500000 116962.500000 27237182711.728554 165036.913179 14905.313036 14905.565463 29810.626072 29811.130927 1709.000000 2016.02.09.22:17 54 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 65856 2352 56 131712 4337012736 4336946880 4337012736 100.000000 4337012736 0 10 7.925929 8.000000 65.585366 8.098479 4337012736 0 5 3.962965 4.000000 16.396341 4.049240 263424 0 260985 130492.500000 130492.500000 34041739656.729053 184504.036966 16617.609748 16617.862084 33235.219495 33235.724168 2208.000000 2016.02.09.22:17 56 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 73167 2523 58 146334 5353409889 5353336722 5353409889 100.000000 5353409889 0 10 7.928574 8.000000 65.893586 8.117486 5353409889 0 5 3.964287 4.000000 16.151565 4.018901 292668 0 290055 145027.500000 145027.500000 42138603866.744621 205276.895599 18456.281471 18456.533723 36912.562942 36913.067446 2675.000000 2016.02.09.22:17 58 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 81000 2700 60 162000 6561000000 6560919000 6561000000 100.000000 6561000000 0 10 7.931037 8.000000 65.802998 8.111905 6561000000 0 5 3.965519 4.000000 16.557882 4.069138 324000 0 321207 160603.500000 160603.500000 51624989559.490524 227211.332375 20425.828204 20426.080378 40851.656408 40852.160756 3249.000000 2016.02.09.22:17 60 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 89373 2883 62 178746 7987533129 7987443756 7987533129 100.000000 7987533129 0 10 7.933336 8.000000 65.834930 8.113873 7987533129 0 5 3.966668 4.000000 16.314167 4.039080 357492 0 354513 177256.500000 177256.500000 62886189250.884605 250771.189037 22530.749947 22531.002048 45061.499894 45062.004096 4029.000000 2016.02.09.22:17 62 3 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 98304 3072 64 196608 9663676416 9663578112 9663676416 100.000000 9663676416 0 10 7.935486 8.000000 65.812179 8.112471 9663676416 0 5 3.967743 4.000000 16.502428 4.062318 393216 0 390045 195022.500000 195022.500000 76092151447.042496 275848.058625 24775.546698 24775.798731 49551.093397 49551.597462 4804.000000 2016.02.09.22:17 64 3 


==> dat/dpillar_sp_alltoall_mira-sort-k-n4.dat <==
network routing.algorithm traffic.pattern r.seed wtf.version topo.version p.failures n.failures n.servers n.switches switch.radix n.bi.links n.server.pairs.N.x.N n.server.pairs.N.x.N-1 mark.route.connected proportion.connected.over.N.x.N n.connected.link.paths min.link.path.length max.link.path.length mean.link.path.length median.link.path.length var.link.path.length std.link.path.length n.connected.server.hop.paths min.server.hop.length max.server.hop.length mean.server.hop.length median.server.hop.length var.server.hop.length std.server.hop.length n.flows min.flow max.flow mean.flow median.flow var.flow std.flow abt.N.x.N-1.over.max.flow abt.N.x.N.over.max.flow pseudo.abt.N.x.N-1.over.mean.flow pseudo.abt.N.x.N.over.mean.flow runtime started.at.y.m.d.h:m n k
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 64 32 4 128 4096 4032 4096 100.000000 4096 0 14 9.125000 10.000000 10.736996 3.276736 4096 0 7 4.562500 5.000000 2.684249 1.638368 256 0 292 146.000000 146.000000 21399.592157 146.285994 13.808219 14.027397 27.616438 28.054795 0.000000 2016.02.09.22:17 4 4 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 324 108 6 648 104976 104652 104976 100.000000 104976 0 14 10.012346 10.000000 7.777699 2.788853 104976 0 7 5.006173 5.000000 1.944425 1.394426 1296 0 1622 811.000000 811.000000 658228.892664 811.313067 64.520345 64.720099 129.040691 129.440197 0.000000 2016.02.09.22:17 6 4 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 1024 256 8 2048 1048576 1047552 1048576 100.000000 1048576 0 14 10.335938 10.000000 6.730902 2.594398 1048576 0 7 5.167969 5.000000 1.682726 1.297199 4096 0 5292 2646.000000 2646.000000 7003025.723077 2646.323057 197.950113 198.143613 395.900227 396.287226 0.000000 2016.02.09.22:17 8 4 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 2500 500 10 5000 6250000 6247500 6250000 100.000000 6250000 0 14 10.500800 10.000000 6.235600 2.497118 6250000 0 7 5.250400 5.000000 1.558900 1.248559 10000 0 13126 6563.000000 6563.000000 43077276.727673 6563.328175 475.963736 476.154198 951.927472 952.308396 4.000000 2016.02.09.22:17 10 4 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 5184 864 12 10368 26873856 26868672 26873856 100.000000 26873856 0 14 10.600309 10.000000 5.954445 2.440173 26873856 0 7 5.300154 5.000000 1.488611 1.220087 20736 0 27476 13738.000000 13738.000000 188741746.128961 13738.331272 977.896055 978.084728 1955.792109 1956.169457 20.000000 2016.02.09.22:17 12 4 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 9604 1372 14 19208 92236816 92227212 92236816 100.000000 92236816 0 14 10.666805 10.000000 5.775279 2.403181 92236816 0 7 5.333403 5.000000 1.443820 1.201590 38416 0 51222 25611.000000 25611.000000 655940395.666693 25611.333344 1800.539065 1800.726563 3601.078130 3601.453126 104.000000 2016.02.09.22:17 14 4 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 16384 2048 16 32768 268435456 268419072 268435456 100.000000 268435456 0 14 10.714355 10.000000 5.651806 2.377353 268435456 0 7 5.357178 5.000000 1.412951 1.188676 65536 0 87772 43886.000000 43886.000000 1926010384.586191 43886.334827 3058.140090 3058.326756 6116.280180 6116.653511 208.000000 2016.02.09.22:17 16 4 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 26244 2916 18 52488 688747536 688721292 688747536 100.000000 688747536 0 14 10.750038 10.000000 122.221516 11.055384 688747536 0 7 5.375019 5.000000 40.277021 6.346418 104976 0 141062 70531.000000 70531.000000 9996534810.479048 99982.672551 4882.401299 4882.587345 9764.802597 9765.174689 576.000000 2016.02.09.22:17 18 4 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 40000 4000 20 80000 1600000000 1599960000 1600000000 100.000000 1600000000 0 14 10.777800 10.000000 120.785578 10.990249 1600000000 0 7 5.388900 5.000000 30.196394 5.495125 160000 0 215556 107778.000000 107778.000000 23145456989.174652 152136.310555 7422.479541 7422.665108 14844.959083 14845.330216 1237.000000 2016.02.09.22:17 20 4 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 58564 5324 22 117128 3429742096 3429683532 3429742096 100.000000 3429742096 0 14 10.800014 10.000000 121.485310 11.022037 3429742096 0 7 5.400007 5.000000 31.155419 5.581704 234256 0 316246 158123.000000 158123.000000 49878491621.954895 223334.931486 10844.986283 10845.171468 21689.972566 21690.342936 2560.000000 2016.02.09.22:17 22 4 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 82944 6912 24 165888 6879707136 6879624192 6879707136 100.000000 6879707136 0 14 10.818191 10.000000 122.319839 11.059830 6879707136 0 7 5.409095 5.000000 30.579960 5.529915 331776 0 448652 224326.000000 224326.000000 100597337584.100372 317170.833439 15333.987572 15334.172445 30667.975143 30668.344891 5007.000000 2016.02.09.22:17 24 4 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 114244 8788 26 228488 13051691536 13051577292 13051691536 100.000000 13051691536 0 14 10.833339 10.000000 122.746762 11.079114 13051691536 0 7 5.416670 5.000000 30.686691 5.539557 456976 0 618822 309411.000000 309411.000000 191490753598.330994 437596.564884 21091.004024 21091.188639 42182.008048 42182.377278 9527.000000 2016.02.09.22:17 26 4 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 153664 10976 28 307328 23612624896 23612471232 23612624896 100.000000 23612624896 0 14 10.846158 10.000000 122.981562 11.089705 23612624896 0 7 5.423079 5.000000 30.745390 5.544853 614656 0 833332 416666.000000 416666.000000 347238105561.061951 589269.128295 28335.010814 28335.195212 56670.021629 56670.390423 17282.000000 2016.02.09.22:17 28 4 


==> dat/dpillar_sp_alltoall_mira-sort-k-n5.dat <==
network routing.algorithm traffic.pattern r.seed wtf.version topo.version p.failures n.failures n.servers n.switches switch.radix n.bi.links n.server.pairs.N.x.N n.server.pairs.N.x.N-1 mark.route.connected proportion.connected.over.N.x.N n.connected.link.paths min.link.path.length max.link.path.length mean.link.path.length median.link.path.length var.link.path.length std.link.path.length n.connected.server.hop.paths min.server.hop.length max.server.hop.length mean.server.hop.length median.server.hop.length var.server.hop.length std.server.hop.length n.flows min.flow max.flow mean.flow median.flow var.flow std.flow abt.N.x.N-1.over.max.flow abt.N.x.N.over.max.flow pseudo.abt.N.x.N-1.over.mean.flow pseudo.abt.N.x.N.over.mean.flow runtime started.at.y.m.d.h:m n k
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 160 80 4 320 25600 25440 25600 100.000000 25600 0 18 12.062500 12.000000 14.621665 3.823829 25600 0 9 6.031250 6.000000 3.655416 1.911914 640 0 965 482.500000 482.500000 233170.579030 482.877395 26.362694 26.528497 52.725389 53.056995 0.000000 2016.02.12.18:35 4 5 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 1215 405 6 2430 1476225 1475010 1476225 100.000000 1476225 0 18 13.004115 14.000000 10.909455 3.302946 1476225 0 9 6.502058 7.000000 2.727364 1.651473 4860 0 7900 3950.000000 3950.000000 15605711.051657 3950.406441 186.710127 186.863924 373.420253 373.727848 2.000000 2016.02.12.18:35 6 5 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 5120 1280 8 10240 26214400 26209280 26214400 100.000000 26214400 0 18 13.333984 14.000000 9.763455 3.124653 26214400 0 9 6.666992 7.000000 2.440864 1.562326 20480 0 34135 17067.500000 17067.500000 291313780.555691 17067.916702 767.812509 767.962502 1535.625018 1535.925004 27.000000 2016.02.12.18:35 8 5 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 15625 3125 10 31250 244140625 244125000 244140625 100.000000 244140625 0 18 13.500160 14.000000 318.731491 17.853053 244140625 0 9 6.750080 7.000000 2.311620 1.520401 62500 0 105470 52735.000000 52735.000000 7503466763.337858 86622.553433 2314.639234 2314.787380 4629.278468 4629.574761 256.000000 2016.02.12.18:35 10 5 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 38880 6480 12 77760 1511654400 1511615520 1511654400 100.000000 1511654400 0 18 13.600051 14.000000 194.629209 13.950957 1511654400 0 9 6.800026 7.000000 50.675458 7.118670 155520 0 264385 132192.500000 132192.500000 35016918899.492203 187128.081536 5717.478374 5717.625433 11434.956749 11435.250865 2154.000000 2016.02.12.18:35 12 5 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 84035 12005 14 168070 7061881225 7061797190 7061881225 100.000000 7061881225 0 18 13.666686 14.000000 195.574507 13.984796 7061881225 0 9 6.833343 7.000000 48.801153 6.985782 336140 0 574240 287120.000000 287120.000000 164884597381.151184 406059.844581 12297.640690 12297.787032 24595.281381 24595.574063 8650.000000 2016.02.12.18:35 14 5 
dpillar sp alltoall 13 v0.2 v0.1 0.000000 0 163840 20480 16 327680 26843545600 26843381760 26843545600 100.000000 26843545600 0 18 13.714294 14.000000 196.736069 14.026264 26843545600 0 9 6.857147 7.000000 49.190417 7.013588 655360 0 1123475 561737.500000 561737.500000 631101229127.423218 794418.799581 23893.172309 23893.318142 47786.344618 47786.636285 29355.000000 2016.02.12.18:35 16 5 


==> dat/ficonn_servers_vs_ABT_K2.dat <==
#ficonn number of servers vs ABT=N*(N-1)/maxflows.  TOR routing, K=2
N_sr	ABT meanbfs
440	98.6013272078	5.522107
960	207.3980626267	5.802565
1848	390.7562678878	5.998860
3248	677.4751718379	6.139100
5328	1101.1544519884	6.246906
8280	1700.1939532231	6.330133
12320	2517.7935931253	6.397759
17688	3601.9533245064	6.452592
24648	5005.4731187226	6.498802
33488	6785.9529575505	6.537554
44520	9005.7928289387	6.571063
58080	11732.1927246547	6.599861
74528	15037.1526389171	6.625244


==> dat/ficonn_servers_vs_ABT_K3.dat <==
#ficonn number of servers vs ABT=N*(N-1)/maxflows.  TOR routing, K=3
N_sr	ABT    meanbfs
336	43.8488507986	8.867258
3696	432.4073077288	10.781901
24640	2793.0978703435	11.689803
116160	13026.1840305298 nan


==> dat/ficonn_servers_vs_mean_hop_K2NP0.0.dat <==
#Ficonn_2 for N from 8 to 32, number of servers vs mean hops.  P0.0
440	5.625
960	5.905
1848	6.094
3248	6.228
5328	6.329
8280	6.406
12320	6.468
17688	6.519
24648	6.56
33488	6.595
44520	6.625
58080	6.651
74528	6.674


==> dat/ficonn_servers_vs_mean_hop_K3NP0.0.dat <==
#Ficonn_2 for N from 4 to 10 (corrected by AE), number of servers vs mean hops.  P0.0
336		9.336
3696		11.462
24640		12.373
116160		12.974


==> dat/flows_patterns_GQS_3_10.dat <==
1 0.819
2 0.766
3 0.409
4 0.731

==> dat/flows_patterns_GQS_4_6.dat <==
1 0.919
2 0.879
3 0.301
4 0.874

==> dat/flows_patterns_dpillar_18_4.dat <==
1 1.162
2 1.233
3 0.165
4 1.043

==> dat/flows_patterns_ficonn_2_24.dat <==
1 1.000
2 1.000
3 1.000
4 1.000

==> dat/nodes_col_2_vs_hop_col_5_servers_vs_mean_hop_K2NP0.0.dat <==
#Compare nodes column 2 vs hop column 5 in files:
#result_1155678_output_renamed/topo.knkstarK2N10P0.0S7341R4.txt
#result_1155678_output_renamed/topo.knkstarK2N11P0.0S26882R4.txt
#result_1155678_output_renamed/topo.knkstarK2N12P0.0S10824R4.txt
#result_1155678_output_renamed/topo.knkstarK2N13P0.0S28589R4.txt
#result_1155678_output_renamed/topo.knkstarK2N14P0.0S13604R4.txt
#result_1155678_output_renamed/topo.knkstarK2N15P0.0S12564R4.txt
#result_1155678_output_renamed/topo.knkstarK2N16P0.0S29244R4.txt
#result_1155678_output_renamed/topo.knkstarK2N17P0.0S10948R4.txt
#result_1155678_output_renamed/topo.knkstarK2N18P0.0S16580R4.txt
#result_1155678_output_renamed/topo.knkstarK2N19P0.0S28863R4.txt
#result_1155678_output_renamed/topo.knkstarK2N20P0.0S13016R4.txt
#result_1155678_output_renamed/topo.knkstarK2N21P0.0S6416R4.txt
#result_1155678_output_renamed/topo.knkstarK2N22P0.0S22474R4.txt
#result_1155678_output_renamed/topo.knkstarK2N23P0.0S3665R4.txt
#result_1155678_output_renamed/topo.knkstarK2N24P0.0S28816R4.txt
#result_1155678_output_renamed/topo.knkstarK2N25P0.0S15306R4.txt
#result_1155678_output_renamed/topo.knkstarK2N26P0.0S20628R4.txt
#result_1155678_output_renamed/topo.knkstarK2N27P0.0S2666R4.txt
#result_1155678_output_renamed/topo.knkstarK2N28P0.0S22776R4.txt
#result_1155678_output_renamed/topo.knkstarK2N29P0.0S7575R4.txt
#result_1155678_output_renamed/topo.knkstarK2N2P0.0S31460R4.txt
#result_1155678_output_renamed/topo.knkstarK2N30P0.0S14537R4.txt
#result_1155678_output_renamed/topo.knkstarK2N31P0.0S13687R4.txt
#result_1155678_output_renamed/topo.knkstarK2N32P0.0S4945R4.txt
#result_1155678_output_renamed/topo.knkstarK2N33P0.0S18049R4.txt
#result_1155678_output_renamed/topo.knkstarK2N34P0.0S23401R4.txt
#result_1155678_output_renamed/topo.knkstarK2N35P0.0S9780R4.txt
#result_1155678_output_renamed/topo.knkstarK2N36P0.0S31984R4.txt
#result_1155678_output_renamed/topo.knkstarK2N37P0.0S2324R4.txt
#result_1155678_output_renamed/topo.knkstarK2N38P0.0S3286R4.txt
#result_1155678_output_renamed/topo.knkstarK2N39P0.0S26814R4.txt
#result_1155678_output_renamed/topo.knkstarK2N3P0.0S1359R4.txt
#result_1155678_output_renamed/topo.knkstarK2N40P0.0S26703R4.txt
#result_1155678_output_renamed/topo.knkstarK2N4P0.0S30724R4.txt
#result_1155678_output_renamed/topo.knkstarK2N5P0.0S5255R4.txt
#result_1155678_output_renamed/topo.knkstarK2N6P0.0S25487R4.txt
#result_1155678_output_renamed/topo.knkstarK2N7P0.0S22155R4.txt
#result_1155678_output_renamed/topo.knkstarK2N8P0.0S23259R4.txt
#result_1155678_output_renamed/topo.knkstarK2N9P0.0S8816R4.txt
8	2.125
36	3.194
96	3.677
200	3.955
360	4.136
588	4.264
896	4.358
1296	4.431
1800	4.489
2420	4.537
3168	4.576
4056	4.609
5096	4.638
6300	4.662
7680	4.683
9248	4.702
11016	4.719
12996	4.734
15200	4.747
17640	4.760
20328	4.771
23276	4.781
26496	4.790
30000	4.798
33800	4.806
37908	4.813
42336	4.820
47096	4.826
52200	4.832
57660	4.838
63488	4.843
69696	4.848
76296	4.852
83300	4.856
90720	4.860
98568	4.864
106856	4.868
115596	4.871
124800	4.874


==> dat/nodes_col_2_vs_hop_col_5_servers_vs_mean_hop_K3NP0.0.dat <==
#Compare nodes column 2 vs hop column 5 in files:
#result_1155678_output_renamed/topo.knkstarK3N10P0.0S13219R4.txt
#result_1155678_output_renamed/topo.knkstarK3N11P0.0S28438R4.txt
#result_1155678_output_renamed/topo.knkstarK3N12P0.0S10415R4.txt
#result_1155678_output_renamed/topo.knkstarK3N13P0.0S16281R4.txt
#result_1155678_output_renamed/topo.knkstarK3N14P0.0S4947R4.txt
#result_1155678_output_renamed/topo.knkstarK3N15P0.0S25207R4.txt
#result_1155678_output_renamed/topo.knkstarK3N16P0.0S16137R4.txt
#result_1155678_output_renamed/topo.knkstarK3N17P0.0S27688R4.txt
#result_1155678_output_renamed/topo.knkstarK3N2P0.0S28594R4.txt
#result_1155678_output_renamed/topo.knkstarK3N3P0.0S8445R4.txt
#result_1155678_output_renamed/topo.knkstarK3N4P0.0S8623R4.txt
#result_1155678_output_renamed/topo.knkstarK3N5P0.0S13186R4.txt
#result_1155678_output_renamed/topo.knkstarK3N6P0.0S21758R4.txt
#result_1155678_output_renamed/topo.knkstarK3N7P0.0S2910R4.txt
#result_1155678_output_renamed/topo.knkstarK3N8P0.0S19040R4.txt
#result_1155678_output_renamed/topo.knkstarK3N9P0.0S15006R4.txt
24	3.375
162	4.673
576	5.280
1500	5.634
3240	5.867
6174	6.032
10752	6.155
17496	6.250
27000	6.326
39930	6.388
57024	6.439
79092	6.483
107016	6.520
141750	6.552
184320	6.581
235824	6.605


==> dat/nodes_col_2_vs_hop_col_5_servers_vs_mean_hop_K3NP0.1.dat <==
#Compare nodes column 2 vs hop column 5 in files:
#result_1155678_output_renamed/topo.knkstarK3N10P0.1S27018R4.txt
#result_1155678_output_renamed/topo.knkstarK3N11P0.1S7654R4.txt
#result_1155678_output_renamed/topo.knkstarK3N12P0.1S27310R4.txt
#result_1155678_output_renamed/topo.knkstarK3N13P0.1S27682R4.txt
#result_1155678_output_renamed/topo.knkstarK3N14P0.1S28277R4.txt
#result_1155678_output_renamed/topo.knkstarK3N15P0.1S28549R4.txt
#result_1155678_output_renamed/topo.knkstarK3N2P0.1S24169R4.txt
#result_1155678_output_renamed/topo.knkstarK3N3P0.1S11073R4.txt
#result_1155678_output_renamed/topo.knkstarK3N4P0.1S2977R4.txt
#result_1155678_output_renamed/topo.knkstarK3N5P0.1S8848R4.txt
#result_1155678_output_renamed/topo.knkstarK3N6P0.1S16309R4.txt
#result_1155678_output_renamed/topo.knkstarK3N7P0.1S10660R4.txt
#result_1155678_output_renamed/topo.knkstarK3N8P0.1S15356R4.txt
#result_1155678_output_renamed/topo.knkstarK3N9P0.1S30810R4.txt
24	3.845
162	5.689
576	6.431
1500	6.697
3240	6.909
6174	7.059
10752	7.169
17496	7.287
27000	7.384
39930	7.419
57024	7.469
79092	7.519
107016	7.537
141750	7.564


==> dat/nodes_col_2_vs_hop_col_5_servers_vs_mean_hop_K4NP0.0.dat <==
#Compare nodes column 2 vs hop column 5 in files:
#result_1155678_output_renamed/topo.knkstarK4N2P0.0S11725R4.txt
#result_1155678_output_renamed/topo.knkstarK4N3P0.0S24207R4.txt
#result_1155678_output_renamed/topo.knkstarK4N4P0.0S29295R4.txt
#result_1155678_output_renamed/topo.knkstarK4N5P0.0S3634R4.txt
#result_1155678_output_renamed/topo.knkstarK4N6P0.0S16331R4.txt
#result_1155678_output_renamed/topo.knkstarK4N7P0.0S7538R4.txt
#result_1155678_output_renamed/topo.knkstarK4N8P0.0S25795R4.txt
#result_1155678_output_renamed/topo.knkstarK4N9P0.0S31983R4.txt
64	4.516
648	6.085
3072	6.834
10000	7.275
25920	7.567
57624	7.774
114688	7.929
209952	8.049


==> dat/nodes_col_2_vs_hop_col_5_servers_vs_mean_hop_K4NP0.1.dat <==
#Compare nodes column 2 vs hop column 5 in files:
#result_1155678_output_renamed/topo.knkstarK4N2P0.1S1807R4.txt
#result_1155678_output_renamed/topo.knkstarK4N3P0.1S5379R4.txt
#result_1155678_output_renamed/topo.knkstarK4N4P0.1S15771R4.txt
#result_1155678_output_renamed/topo.knkstarK4N5P0.1S2474R4.txt
#result_1155678_output_renamed/topo.knkstarK4N6P0.1S15594R4.txt
#result_1155678_output_renamed/topo.knkstarK4N7P0.1S19637R4.txt
#result_1155678_output_renamed/topo.knkstarK4N8P0.1S7445R4.txt
64	5.582
648	7.285
3072	7.782
10000	8.130
25920	8.432
57624	8.616
114688	8.774


==> dat/nodes_col_2_vs_hop_col_5_servers_vs_mean_hop_K5NP0.1.dat <==
#Compare nodes column 2 vs hop column 5 in files:
#result_1155678_output_renamed/topo.knkstarK5N2P0.1S12000R4.txt
#result_1155678_output_renamed/topo.knkstarK5N3P0.1S31536R4.txt
#result_1155678_output_renamed/topo.knkstarK5N4P0.1S26217R4.txt
#result_1155678_output_renamed/topo.knkstarK5N5P0.1S13471R4.txt
160	6.880
2430	8.397
15360	9.133
62500	9.648


==> dat/random/dpillar_sp_n18k4_seed13_histograms.dat <==
#Histograms for dpillar_sp_n18k4_seed13_histograms.dat.
#hi,pi,fi are indices for h, p and f, respectively. *n is normalized so that the bars add up to 1.
#h: Server hop length histogram (server hop path length, number of occurrences)
#p: Path length histogram (path length, number of occurrences)
#f: Flows histogram (number of flows, number of uni-directional links with this many flows)
       hi         h     nh        pi         p     np        fi         f     nf
        0        33 0.00003         0        33 0.00003         0     52488 0.50000 
        1       383 0.00038         2       383 0.00038       148         1 0.00001 
        2      3138 0.00314         4      3138 0.00314       150         1 0.00001 
        3     27846 0.02785         6     27846 0.02785       152         2 0.00002 
        4    249426 0.24943         8    249426 0.24943       153         1 0.00001 
        5    249801 0.24980        10    249801 0.24980       154         2 0.00002 
        6    246684 0.24668        12    246684 0.24668       155         2 0.00002 
        7    222689 0.22269        14    222689 0.22269       156         3 0.00003 
      nan       nan     nan       nan       nan     nan       157         7 0.00007 
      nan       nan     nan       nan       nan     nan       158         4 0.00004 
      nan       nan     nan       nan       nan     nan       159         5 0.00005 
      nan       nan     nan       nan       nan     nan       160        10 0.00010 
      nan       nan     nan       nan       nan     nan       161         5 0.00005 
      nan       nan     nan       nan       nan     nan       162        17 0.00016 
      nan       nan     nan       nan       nan     nan       163        18 0.00017 
      nan       nan     nan       nan       nan     nan       164        20 0.00019 
      nan       nan     nan       nan       nan     nan       165        24 0.00023 
      nan       nan     nan       nan       nan     nan       166        23 0.00022 
      nan       nan     nan       nan       nan     nan       167        48 0.00046 
      nan       nan     nan       nan       nan     nan       168        49 0.00047 
      nan       nan     nan       nan       nan     nan       169        48 0.00046 
      nan       nan     nan       nan       nan     nan       170        80 0.00076 
      nan       nan     nan       nan       nan     nan       171        78 0.00074 
      nan       nan     nan       nan       nan     nan       172       118 0.00112 
      nan       nan     nan       nan       nan     nan       173       118 0.00112 
      nan       nan     nan       nan       nan     nan       174       163 0.00155 
      nan       nan     nan       nan       nan     nan       175       140 0.00133 
      nan       nan     nan       nan       nan     nan       176       191 0.00182 
      nan       nan     nan       nan       nan     nan       177       216 0.00206 
      nan       nan     nan       nan       nan     nan       178       253 0.00241 
      nan       nan     nan       nan       nan     nan       179       286 0.00272 
      nan       nan     nan       nan       nan     nan       180       317 0.00302 
      nan       nan     nan       nan       nan     nan       181       401 0.00382 
      nan       nan     nan       nan       nan     nan       182       387 0.00369 
      nan       nan     nan       nan       nan     nan       183       472 0.00450 
      nan       nan     nan       nan       nan     nan       184       496 0.00472 
      nan       nan     nan       nan       nan     nan       185       600 0.00572 
      nan       nan     nan       nan       nan     nan       186       637 0.00607 
      nan       nan     nan       nan       nan     nan       187       696 0.00663 
      nan       nan     nan       nan       nan     nan       188       703 0.00670 
      nan       nan     nan       nan       nan     nan       189       836 0.00796 
      nan       nan     nan       nan       nan     nan       190       853 0.00813 
      nan       nan     nan       nan       nan     nan       191       978 0.00932 
      nan       nan     nan       nan       nan     nan       192       958 0.00913 
      nan       nan     nan       nan       nan     nan       193      1079 0.01028 
      nan       nan     nan       nan       nan     nan       194      1116 0.01063 
      nan       nan     nan       nan       nan     nan       195      1139 0.01085 
      nan       nan     nan       nan       nan     nan       196      1203 0.01146 
      nan       nan     nan       nan       nan     nan       197      1309 0.01247 
      nan       nan     nan       nan       nan     nan       198      1310 0.01248 
      nan       nan     nan       nan       nan     nan       199      1383 0.01317 
      nan       nan     nan       nan       nan     nan       200      1403 0.01336 
      nan       nan     nan       nan       nan     nan       201      1439 0.01371 
      nan       nan     nan       nan       nan     nan       202      1440 0.01372 
      nan       nan     nan       nan       nan     nan       203      1447 0.01378 
      nan       nan     nan       nan       nan     nan       204      1447 0.01378 
      nan       nan     nan       nan       nan     nan       205      1505 0.01434 
      nan       nan     nan       nan       nan     nan       206      1489 0.01418 
      nan       nan     nan       nan       nan     nan       207      1396 0.01330 
      nan       nan     nan       nan       nan     nan       208      1382 0.01316 
      nan       nan     nan       nan       nan     nan       209      1404 0.01337 
      nan       nan     nan       nan       nan     nan       210      1351 0.01287 
      nan       nan     nan       nan       nan     nan       211      1282 0.01221 
      nan       nan     nan       nan       nan     nan       212      1298 0.01236 
      nan       nan     nan       nan       nan     nan       213      1224 0.01166 
      nan       nan     nan       nan       nan     nan       214      1155 0.01100 
      nan       nan     nan       nan       nan     nan       215      1098 0.01046 
      nan       nan     nan       nan       nan     nan       216      1046 0.00996 
      nan       nan     nan       nan       nan     nan       217       940 0.00895 
      nan       nan     nan       nan       nan     nan       218       951 0.00906 
      nan       nan     nan       nan       nan     nan       219       815 0.00776 
      nan       nan     nan       nan       nan     nan       220       830 0.00791 
      nan       nan     nan       nan       nan     nan       221       755 0.00719 
      nan       nan     nan       nan       nan     nan       222       717 0.00683 
      nan       nan     nan       nan       nan     nan       223       658 0.00627 
      nan       nan     nan       nan       nan     nan       224       627 0.00597 
      nan       nan     nan       nan       nan     nan       225       546 0.00520 
      nan       nan     nan       nan       nan     nan       226       511 0.00487 
      nan       nan     nan       nan       nan     nan       227       433 0.00412 
      nan       nan     nan       nan       nan     nan       228       418 0.00398 
      nan       nan     nan       nan       nan     nan       229       339 0.00323 
      nan       nan     nan       nan       nan     nan       230       288 0.00274 
      nan       nan     nan       nan       nan     nan       231       305 0.00291 
      nan       nan     nan       nan       nan     nan       232       234 0.00223 
      nan       nan     nan       nan       nan     nan       233       226 0.00215 
      nan       nan     nan       nan       nan     nan       234       187 0.00178 
      nan       nan     nan       nan       nan     nan       235       148 0.00141 
      nan       nan     nan       nan       nan     nan       236       150 0.00143 
      nan       nan     nan       nan       nan     nan       237       114 0.00109 
      nan       nan     nan       nan       nan     nan       238       108 0.00103 
      nan       nan     nan       nan       nan     nan       239       100 0.00095 
      nan       nan     nan       nan       nan     nan       240        83 0.00079 
      nan       nan     nan       nan       nan     nan       241        72 0.00069 
      nan       nan     nan       nan       nan     nan       242        60 0.00057 
      nan       nan     nan       nan       nan     nan       243        47 0.00045 
      nan       nan     nan       nan       nan     nan       244        39 0.00037 
      nan       nan     nan       nan       nan     nan       245        40 0.00038 
      nan       nan     nan       nan       nan     nan       246        24 0.00023 
      nan       nan     nan       nan       nan     nan       247        18 0.00017 
      nan       nan     nan       nan       nan     nan       248        23 0.00022 
      nan       nan     nan       nan       nan     nan       249         9 0.00009 
      nan       nan     nan       nan       nan     nan       250         8 0.00008 
      nan       nan     nan       nan       nan     nan       251         8 0.00008 
      nan       nan     nan       nan       nan     nan       252         7 0.00007 
      nan       nan     nan       nan       nan     nan       253         8 0.00008 
      nan       nan     nan       nan       nan     nan       254         7 0.00007 
      nan       nan     nan       nan       nan     nan       255         6 0.00006 
      nan       nan     nan       nan       nan     nan       256         5 0.00005 
      nan       nan     nan       nan       nan     nan       257         3 0.00003 
      nan       nan     nan       nan       nan     nan       258         1 0.00001 
      nan       nan     nan       nan       nan     nan       260         1 0.00001 
      nan       nan     nan       nan       nan     nan       261         2 0.00002 
      nan       nan     nan       nan       nan     nan       266         1 0.00001 
      nan       nan     nan       nan       nan     nan       268         2 0.00002 
      nan       nan     nan       nan       nan     nan       271         2 0.00002 


==> dat/random/ficonn_tor_k2n24_seed13_histograms.dat <==
#Histograms for ficonn_tor_k2n24_seed13_histograms.dat.
#hi,pi,fi are indices for h, p and f, respectively. *n is normalized so that the bars add up to 1.
#h: Server hop length histogram (server hop path length, number of occurrences)
#p: Path length histogram (path length, number of occurrences)
#f: Flows histogram (number of flows, number of uni-directional links with this many flows)
       hi         h     nh        pi         p     np        fi         f     nf
        0        49 0.00005         0        49 0.00005         0      6162 0.08333 
        1       959 0.00096         1        23 0.00002        19         1 0.00001 
        2      1446 0.00145         2       936 0.00094        20         1 0.00001 
        3     16263 0.01626         3      1446 0.00145        21         5 0.00007 
        4     11161 0.01116         4       254 0.00025        22         6 0.00008 
        5    130186 0.13019         5     16009 0.01601        23         8 0.00011 
        6     67107 0.06711         6     11161 0.01116        24        23 0.00031 
        7    772829 0.77283         7      1456 0.00146        25        40 0.00054 
      nan       nan     nan         8    128730 0.12873        26        57 0.00077 
      nan       nan     nan         9     67107 0.06711        27        88 0.00119 
      nan       nan     nan        11    772829 0.77283        28       101 0.00137 
      nan       nan     nan       nan       nan     nan        29       136 0.00184 
      nan       nan     nan       nan       nan     nan        30       182 0.00246 
      nan       nan     nan       nan       nan     nan        31       265 0.00358 
      nan       nan     nan       nan       nan     nan        32       312 0.00422 
      nan       nan     nan       nan       nan     nan        33       384 0.00519 
      nan       nan     nan       nan       nan     nan        34       451 0.00610 
      nan       nan     nan       nan       nan     nan        35       545 0.00737 
      nan       nan     nan       nan       nan     nan        36       606 0.00820 
      nan       nan     nan       nan       nan     nan        37       695 0.00940 
      nan       nan     nan       nan       nan     nan        38       741 0.01002 
      nan       nan     nan       nan       nan     nan        39       740 0.01001 
      nan       nan     nan       nan       nan     nan        40       766 0.01036 
      nan       nan     nan       nan       nan     nan        41       768 0.01039 
      nan       nan     nan       nan       nan     nan        42       724 0.00979 
      nan       nan     nan       nan       nan     nan        43       680 0.00920 
      nan       nan     nan       nan       nan     nan        44       642 0.00868 
      nan       nan     nan       nan       nan     nan        45       612 0.00828 
      nan       nan     nan       nan       nan     nan        46       537 0.00726 
      nan       nan     nan       nan       nan     nan        47       480 0.00649 
      nan       nan     nan       nan       nan     nan        48       376 0.00508 
      nan       nan     nan       nan       nan     nan        49       328 0.00444 
      nan       nan     nan       nan       nan     nan        50       234 0.00316 
      nan       nan     nan       nan       nan     nan        51       219 0.00296 
      nan       nan     nan       nan       nan     nan        52       148 0.00200 
      nan       nan     nan       nan       nan     nan        53       116 0.00157 
      nan       nan     nan       nan       nan     nan        54        91 0.00123 
      nan       nan     nan       nan       nan     nan        55        71 0.00096 
      nan       nan     nan       nan       nan     nan        56        54 0.00073 
      nan       nan     nan       nan       nan     nan        57        31 0.00042 
      nan       nan     nan       nan       nan     nan        58        15 0.00020 
      nan       nan     nan       nan       nan     nan        59        11 0.00015 
      nan       nan     nan       nan       nan     nan        60        11 0.00015 
      nan       nan     nan       nan       nan     nan        61        11 0.00015 
      nan       nan     nan       nan       nan     nan        62         5 0.00007 
      nan       nan     nan       nan       nan     nan        63         2 0.00003 
      nan       nan     nan       nan       nan     nan        64         1 0.00001 
      nan       nan     nan       nan       nan     nan        65         1 0.00001 
      nan       nan     nan       nan       nan     nan        66         3 0.00004 
      nan       nan     nan       nan       nan     nan       108         2 0.00003 
      nan       nan     nan       nan       nan     nan       109         1 0.00001 
      nan       nan     nan       nan       nan     nan       110         3 0.00004 
      nan       nan     nan       nan       nan     nan       111         4 0.00005 
      nan       nan     nan       nan       nan     nan       112         4 0.00005 
      nan       nan     nan       nan       nan     nan       113         3 0.00004 
      nan       nan     nan       nan       nan     nan       114         5 0.00007 
      nan       nan     nan       nan       nan     nan       115         3 0.00004 
      nan       nan     nan       nan       nan     nan       116         6 0.00008 
      nan       nan     nan       nan       nan     nan       117        19 0.00026 
      nan       nan     nan       nan       nan     nan       118        20 0.00027 
      nan       nan     nan       nan       nan     nan       119        13 0.00018 
      nan       nan     nan       nan       nan     nan       120        19 0.00026 
      nan       nan     nan       nan       nan     nan       121        33 0.00045 
      nan       nan     nan       nan       nan     nan       122        33 0.00045 
      nan       nan     nan       nan       nan     nan       123        48 0.00065 
      nan       nan     nan       nan       nan     nan       124        63 0.00085 
      nan       nan     nan       nan       nan     nan       125        54 0.00073 
      nan       nan     nan       nan       nan     nan       126        70 0.00095 
      nan       nan     nan       nan       nan     nan       127       101 0.00137 
      nan       nan     nan       nan       nan     nan       128        97 0.00131 
      nan       nan     nan       nan       nan     nan       129       123 0.00166 
      nan       nan     nan       nan       nan     nan       130       131 0.00177 
      nan       nan     nan       nan       nan     nan       131       144 0.00195 
      nan       nan     nan       nan       nan     nan       132       177 0.00239 
      nan       nan     nan       nan       nan     nan       133       196 0.00265 
      nan       nan     nan       nan       nan     nan       134       229 0.00310 
      nan       nan     nan       nan       nan     nan       135       237 0.00321 
      nan       nan     nan       nan       nan     nan       136       270 0.00365 
      nan       nan     nan       nan       nan     nan       137       338 0.00457 
      nan       nan     nan       nan       nan     nan       138       306 0.00414 
      nan       nan     nan       nan       nan     nan       139       340 0.00460 
      nan       nan     nan       nan       nan     nan       140       368 0.00498 
      nan       nan     nan       nan       nan     nan       141       410 0.00554 
      nan       nan     nan       nan       nan     nan       142       390 0.00527 
      nan       nan     nan       nan       nan     nan       143       395 0.00534 
      nan       nan     nan       nan       nan     nan       144       496 0.00671 
      nan       nan     nan       nan       nan     nan       145       515 0.00696 
      nan       nan     nan       nan       nan     nan       146       509 0.00688 
      nan       nan     nan       nan       nan     nan       147       568 0.00768 
      nan       nan     nan       nan       nan     nan       148       568 0.00768 
      nan       nan     nan       nan       nan     nan       149       551 0.00745 
      nan       nan     nan       nan       nan     nan       150       574 0.00776 
      nan       nan     nan       nan       nan     nan       151       584 0.00790 
      nan       nan     nan       nan       nan     nan       152       571 0.00772 
      nan       nan     nan       nan       nan     nan       153       605 0.00818 
      nan       nan     nan       nan       nan     nan       154       562 0.00760 
      nan       nan     nan       nan       nan     nan       155       621 0.00840 
      nan       nan     nan       nan       nan     nan       156       626 0.00847 
      nan       nan     nan       nan       nan     nan       157       596 0.00806 
      nan       nan     nan       nan       nan     nan       158       650 0.00879 
      nan       nan     nan       nan       nan     nan       159       654 0.00884 
      nan       nan     nan       nan       nan     nan       160       636 0.00860 
      nan       nan     nan       nan       nan     nan       161       612 0.00828 
      nan       nan     nan       nan       nan     nan       162       594 0.00803 
      nan       nan     nan       nan       nan     nan       163       649 0.00878 
      nan       nan     nan       nan       nan     nan       164       678 0.00917 
      nan       nan     nan       nan       nan     nan       165       695 0.00940 
      nan       nan     nan       nan       nan     nan       166       675 0.00913 
      nan       nan     nan       nan       nan     nan       167       676 0.00914 
      nan       nan     nan       nan       nan     nan       168       691 0.00934 
      nan       nan     nan       nan       nan     nan       169       722 0.00976 
      nan       nan     nan       nan       nan     nan       170       741 0.01002 
      nan       nan     nan       nan       nan     nan       171       735 0.00994 
      nan       nan     nan       nan       nan     nan       172       785 0.01062 
      nan       nan     nan       nan       nan     nan       173       821 0.01110 
      nan       nan     nan       nan       nan     nan       174       764 0.01033 
      nan       nan     nan       nan       nan     nan       175       805 0.01089 
      nan       nan     nan       nan       nan     nan       176       871 0.01178 
      nan       nan     nan       nan       nan     nan       177       898 0.01214 
      nan       nan     nan       nan       nan     nan       178       816 0.01104 
      nan       nan     nan       nan       nan     nan       179       934 0.01263 
      nan       nan     nan       nan       nan     nan       180       903 0.01221 
      nan       nan     nan       nan       nan     nan       181       922 0.01247 
      nan       nan     nan       nan       nan     nan       182       901 0.01218 
      nan       nan     nan       nan       nan     nan       183       976 0.01320 
      nan       nan     nan       nan       nan     nan       184       983 0.01329 
      nan       nan     nan       nan       nan     nan       185       978 0.01323 
      nan       nan     nan       nan       nan     nan       186       951 0.01286 
      nan       nan     nan       nan       nan     nan       187       954 0.01290 
      nan       nan     nan       nan       nan     nan       188       935 0.01264 
      nan       nan     nan       nan       nan     nan       189       939 0.01270 
      nan       nan     nan       nan       nan     nan       190       919 0.01243 
      nan       nan     nan       nan       nan     nan       191       871 0.01178 
      nan       nan     nan       nan       nan     nan       192       935 0.01264 
      nan       nan     nan       nan       nan     nan       193       883 0.01194 
      nan       nan     nan       nan       nan     nan       194       874 0.01182 
      nan       nan     nan       nan       nan     nan       195       804 0.01087 
      nan       nan     nan       nan       nan     nan       196       749 0.01013 
      nan       nan     nan       nan       nan     nan       197       797 0.01078 
      nan       nan     nan       nan       nan     nan       198       729 0.00986 
      nan       nan     nan       nan       nan     nan       199       705 0.00953 
      nan       nan     nan       nan       nan     nan       200       630 0.00852 
      nan       nan     nan       nan       nan     nan       201       675 0.00913 
      nan       nan     nan       nan       nan     nan       202       626 0.00847 
      nan       nan     nan       nan       nan     nan       203       559 0.00756 
      nan       nan     nan       nan       nan     nan       204       569 0.00770 
      nan       nan     nan       nan       nan     nan       205       526 0.00711 
      nan       nan     nan       nan       nan     nan       206       489 0.00661 
      nan       nan     nan       nan       nan     nan       207       431 0.00583 
      nan       nan     nan       nan       nan     nan       208       408 0.00552 
      nan       nan     nan       nan       nan     nan       209       382 0.00517 
      nan       nan     nan       nan       nan     nan       210       389 0.00526 
      nan       nan     nan       nan       nan     nan       211       355 0.00480 
      nan       nan     nan       nan       nan     nan       212       313 0.00423 
      nan       nan     nan       nan       nan     nan       213       329 0.00445 
      nan       nan     nan       nan       nan     nan       214       258 0.00349 
      nan       nan     nan       nan       nan     nan       215       237 0.00321 
      nan       nan     nan       nan       nan     nan       216       219 0.00296 
      nan       nan     nan       nan       nan     nan       217       218 0.00295 
      nan       nan     nan       nan       nan     nan       218       169 0.00229 
      nan       nan     nan       nan       nan     nan       219       154 0.00208 
      nan       nan     nan       nan       nan     nan       220       115 0.00156 
      nan       nan     nan       nan       nan     nan       221       147 0.00199 
      nan       nan     nan       nan       nan     nan       222       122 0.00165 
      nan       nan     nan       nan       nan     nan       223       103 0.00139 
      nan       nan     nan       nan       nan     nan       224        90 0.00122 
      nan       nan     nan       nan       nan     nan       225        71 0.00096 
      nan       nan     nan       nan       nan     nan       226        69 0.00093 
      nan       nan     nan       nan       nan     nan       227        60 0.00081 
      nan       nan     nan       nan       nan     nan       228        41 0.00055 
      nan       nan     nan       nan       nan     nan       229        47 0.00064 
      nan       nan     nan       nan       nan     nan       230        43 0.00058 
      nan       nan     nan       nan       nan     nan       231        34 0.00046 
      nan       nan     nan       nan       nan     nan       232        31 0.00042 
      nan       nan     nan       nan       nan     nan       233        23 0.00031 
      nan       nan     nan       nan       nan     nan       234        16 0.00022 
      nan       nan     nan       nan       nan     nan       235        13 0.00018 
      nan       nan     nan       nan       nan     nan       236        12 0.00016 
      nan       nan     nan       nan       nan     nan       237        19 0.00026 
      nan       nan     nan       nan       nan     nan       238         8 0.00011 
      nan       nan     nan       nan       nan     nan       239        10 0.00014 
      nan       nan     nan       nan       nan     nan       240         6 0.00008 
      nan       nan     nan       nan       nan     nan       241         6 0.00008 
      nan       nan     nan       nan       nan     nan       242         4 0.00005 
      nan       nan     nan       nan       nan     nan       243         3 0.00004 
      nan       nan     nan       nan       nan     nan       244         3 0.00004 
      nan       nan     nan       nan       nan     nan       245         1 0.00001 
      nan       nan     nan       nan       nan     nan       246         1 0.00001 
      nan       nan     nan       nan       nan     nan       248         3 0.00004 
      nan       nan     nan       nan       nan     nan       249         4 0.00005 
      nan       nan     nan       nan       nan     nan       250         1 0.00001 
      nan       nan     nan       nan       nan     nan       251         1 0.00001 
      nan       nan     nan       nan       nan     nan       252         1 0.00001 
      nan       nan     nan       nan       nan     nan       254         1 0.00001 
      nan       nan     nan       nan       nan     nan       255         1 0.00001 
      nan       nan     nan       nan       nan     nan       264         1 0.00001 


==> dat/random/knkstar_interintra_k3n10r4_seed13_histograms.dat <==
#Histograms for knkstar_interintra_k3n10r4_seed13_histograms.dat.
#hi,pi,fi are indices for h, p and f, respectively. *n is normalized so that the bars add up to 1.
#h: Server hop length histogram (server hop path length, number of occurrences)
#p: Path length histogram (path length, number of occurrences)
#f: Flows histogram (number of flows, number of uni-directional links with this many flows)
       hi         h     nh        pi         p     np        fi         f     nf
        0        38 0.00004         0        38 0.00004        63         1 0.00001 
        1      1005 0.00101         1        36 0.00004        67         4 0.00005 
        2      1988 0.00199         2       969 0.00097        68         8 0.00010 
        3     25526 0.02553         3      1988 0.00199        69         5 0.00006 
        4     17199 0.01720         4       353 0.00035        70         4 0.00005 
        5    226757 0.22676         5     25173 0.02517        71         9 0.00011 
        6     51759 0.05176         6     17199 0.01720        72        15 0.00019 
        7    675728 0.67573         7       974 0.00097        73        19 0.00023 
      nan       nan     nan         8    225783 0.22578        74        27 0.00033 
      nan       nan     nan         9     51759 0.05176        75        38 0.00047 
      nan       nan     nan        11    675728 0.67573        76        47 0.00058 
      nan       nan     nan       nan       nan     nan        77        71 0.00088 
      nan       nan     nan       nan       nan     nan        78        90 0.00111 
      nan       nan     nan       nan       nan     nan        79       124 0.00153 
      nan       nan     nan       nan       nan     nan        80       150 0.00185 
      nan       nan     nan       nan       nan     nan        81       167 0.00206 
      nan       nan     nan       nan       nan     nan        82       222 0.00274 
      nan       nan     nan       nan       nan     nan        83       259 0.00320 
      nan       nan     nan       nan       nan     nan        84       271 0.00335 
      nan       nan     nan       nan       nan     nan        85       339 0.00419 
      nan       nan     nan       nan       nan     nan        86       416 0.00514 
      nan       nan     nan       nan       nan     nan        87       463 0.00572 
      nan       nan     nan       nan       nan     nan        88       556 0.00686 
      nan       nan     nan       nan       nan     nan        89       603 0.00744 
      nan       nan     nan       nan       nan     nan        90       675 0.00833 
      nan       nan     nan       nan       nan     nan        91       750 0.00926 
      nan       nan     nan       nan       nan     nan        92       864 0.01067 
      nan       nan     nan       nan       nan     nan        93       857 0.01058 
      nan       nan     nan       nan       nan     nan        94       944 0.01165 
      nan       nan     nan       nan       nan     nan        95       982 0.01212 
      nan       nan     nan       nan       nan     nan        96      1042 0.01286 
      nan       nan     nan       nan       nan     nan        97      1023 0.01263 
      nan       nan     nan       nan       nan     nan        98      1090 0.01346 
      nan       nan     nan       nan       nan     nan        99      1091 0.01347 
      nan       nan     nan       nan       nan     nan       100      1074 0.01326 
      nan       nan     nan       nan       nan     nan       101      1112 0.01373 
      nan       nan     nan       nan       nan     nan       102      1081 0.01335 
      nan       nan     nan       nan       nan     nan       103      1084 0.01338 
      nan       nan     nan       nan       nan     nan       104      1028 0.01269 
      nan       nan     nan       nan       nan     nan       105      1016 0.01254 
      nan       nan     nan       nan       nan     nan       106       915 0.01130 
      nan       nan     nan       nan       nan     nan       107       919 0.01135 
      nan       nan     nan       nan       nan     nan       108       952 0.01175 
      nan       nan     nan       nan       nan     nan       109       828 0.01022 
      nan       nan     nan       nan       nan     nan       110       812 0.01002 
      nan       nan     nan       nan       nan     nan       111       782 0.00965 
      nan       nan     nan       nan       nan     nan       112       773 0.00954 
      nan       nan     nan       nan       nan     nan       113       830 0.01025 
      nan       nan     nan       nan       nan     nan       114       789 0.00974 
      nan       nan     nan       nan       nan     nan       115       814 0.01005 
      nan       nan     nan       nan       nan     nan       116       815 0.01006 
      nan       nan     nan       nan       nan     nan       117       841 0.01038 
      nan       nan     nan       nan       nan     nan       118       949 0.01172 
      nan       nan     nan       nan       nan     nan       119       968 0.01195 
      nan       nan     nan       nan       nan     nan       120      1059 0.01307 
      nan       nan     nan       nan       nan     nan       121      1105 0.01364 
      nan       nan     nan       nan       nan     nan       122      1215 0.01500 
      nan       nan     nan       nan       nan     nan       123      1319 0.01628 
      nan       nan     nan       nan       nan     nan       124      1354 0.01672 
      nan       nan     nan       nan       nan     nan       125      1387 0.01712 
      nan       nan     nan       nan       nan     nan       126      1538 0.01899 
      nan       nan     nan       nan       nan     nan       127      1604 0.01980 
      nan       nan     nan       nan       nan     nan       128      1679 0.02073 
      nan       nan     nan       nan       nan     nan       129      1730 0.02136 
      nan       nan     nan       nan       nan     nan       130      1791 0.02211 
      nan       nan     nan       nan       nan     nan       131      1878 0.02319 
      nan       nan     nan       nan       nan     nan       132      1878 0.02319 
      nan       nan     nan       nan       nan     nan       133      1851 0.02285 
      nan       nan     nan       nan       nan     nan       134      1813 0.02238 
      nan       nan     nan       nan       nan     nan       135      1788 0.02207 
      nan       nan     nan       nan       nan     nan       136      1800 0.02222 
      nan       nan     nan       nan       nan     nan       137      1797 0.02219 
      nan       nan     nan       nan       nan     nan       138      1665 0.02056 
      nan       nan     nan       nan       nan     nan       139      1689 0.02085 
      nan       nan     nan       nan       nan     nan       140      1679 0.02073 
      nan       nan     nan       nan       nan     nan       141      1515 0.01870 
      nan       nan     nan       nan       nan     nan       142      1374 0.01696 
      nan       nan     nan       nan       nan     nan       143      1365 0.01685 
      nan       nan     nan       nan       nan     nan       144      1287 0.01589 
      nan       nan     nan       nan       nan     nan       145      1198 0.01479 
      nan       nan     nan       nan       nan     nan       146      1125 0.01389 
      nan       nan     nan       nan       nan     nan       147      1026 0.01267 
      nan       nan     nan       nan       nan     nan       148       876 0.01081 
      nan       nan     nan       nan       nan     nan       149       796 0.00983 
      nan       nan     nan       nan       nan     nan       150       738 0.00911 
      nan       nan     nan       nan       nan     nan       151       688 0.00849 
      nan       nan     nan       nan       nan     nan       152       565 0.00698 
      nan       nan     nan       nan       nan     nan       153       469 0.00579 
      nan       nan     nan       nan       nan     nan       154       434 0.00536 
      nan       nan     nan       nan       nan     nan       155       344 0.00425 
      nan       nan     nan       nan       nan     nan       156       301 0.00372 
      nan       nan     nan       nan       nan     nan       157       284 0.00351 
      nan       nan     nan       nan       nan     nan       158       223 0.00275 
      nan       nan     nan       nan       nan     nan       159       190 0.00235 
      nan       nan     nan       nan       nan     nan       160       163 0.00201 
      nan       nan     nan       nan       nan     nan       161       153 0.00189 
      nan       nan     nan       nan       nan     nan       162       160 0.00198 
      nan       nan     nan       nan       nan     nan       163        83 0.00102 
      nan       nan     nan       nan       nan     nan       164        89 0.00110 
      nan       nan     nan       nan       nan     nan       165        72 0.00089 
      nan       nan     nan       nan       nan     nan       166        46 0.00057 
      nan       nan     nan       nan       nan     nan       167        49 0.00060 
      nan       nan     nan       nan       nan     nan       168        30 0.00037 
      nan       nan     nan       nan       nan     nan       169        25 0.00031 
      nan       nan     nan       nan       nan     nan       170        27 0.00033 
      nan       nan     nan       nan       nan     nan       171        13 0.00016 
      nan       nan     nan       nan       nan     nan       172        19 0.00023 
      nan       nan     nan       nan       nan     nan       173         7 0.00009 
      nan       nan     nan       nan       nan     nan       174        11 0.00014 
      nan       nan     nan       nan       nan     nan       175         8 0.00010 
      nan       nan     nan       nan       nan     nan       176         6 0.00007 
      nan       nan     nan       nan       nan     nan       177         4 0.00005 
      nan       nan     nan       nan       nan     nan       178         2 0.00002 
      nan       nan     nan       nan       nan     nan       179         2 0.00002 
      nan       nan     nan       nan       nan     nan       180         1 0.00001 
      nan       nan     nan       nan       nan     nan       181         1 0.00001 
      nan       nan     nan       nan       nan     nan       182         1 0.00001 
      nan       nan     nan       nan       nan     nan       184         2 0.00002 
      nan       nan     nan       nan       nan     nan       185         1 0.00001 


==> dat/random/knkstar_interintra_k4n6r4_seed13_histograms.dat <==
#Histograms for knkstar_interintra_k4n6r4_seed13_histograms.dat.
#hi,pi,fi are indices for h, p and f, respectively. *n is normalized so that the bars add up to 1.
#h: Server hop length histogram (server hop path length, number of occurrences)
#p: Path length histogram (path length, number of occurrences)
#f: Flows histogram (number of flows, number of uni-directional links with this many flows)
       hi         h     nh        pi         p     np        fi         f     nf
        0        45 0.00005         0        45 0.00005        83         1 0.00001 
        1       758 0.00076         1        40 0.00004        89         1 0.00001 
        2      1403 0.00140         2       718 0.00072        90         1 0.00001 
        3     14386 0.01439         3      1403 0.00140        91         1 0.00001 
        4     10858 0.01086         4       297 0.00030        92         1 0.00001 
        5    105432 0.10543         5     14089 0.01409        93        11 0.00014 
        6     36840 0.03684         6     10858 0.01086        94         6 0.00008 
        7    349726 0.34973         7       920 0.00092        95        14 0.00018 
        8     45997 0.04600         8    104512 0.10451        96        14 0.00018 
        9    434555 0.43456         9     36840 0.03684        97        15 0.00019 
      nan       nan     nan        10      1205 0.00120        98        22 0.00028 
      nan       nan     nan        11    348521 0.34852        99        28 0.00036 
      nan       nan     nan        12     45997 0.04600       100        34 0.00044 
      nan       nan     nan        14    434555 0.43456       101        33 0.00042 
      nan       nan     nan       nan       nan     nan       102        42 0.00054 
      nan       nan     nan       nan       nan     nan       103        59 0.00076 
      nan       nan     nan       nan       nan     nan       104        64 0.00082 
      nan       nan     nan       nan       nan     nan       105       103 0.00132 
      nan       nan     nan       nan       nan     nan       106       147 0.00189 
      nan       nan     nan       nan       nan     nan       107       161 0.00207 
      nan       nan     nan       nan       nan     nan       108       180 0.00231 
      nan       nan     nan       nan       nan     nan       109       207 0.00266 
      nan       nan     nan       nan       nan     nan       110       256 0.00329 
      nan       nan     nan       nan       nan     nan       111       282 0.00363 
      nan       nan     nan       nan       nan     nan       112       317 0.00408 
      nan       nan     nan       nan       nan     nan       113       364 0.00468 
      nan       nan     nan       nan       nan     nan       114       416 0.00535 
      nan       nan     nan       nan       nan     nan       115       464 0.00597 
      nan       nan     nan       nan       nan     nan       116       507 0.00652 
      nan       nan     nan       nan       nan     nan       117       556 0.00715 
      nan       nan     nan       nan       nan     nan       118       599 0.00770 
      nan       nan     nan       nan       nan     nan       119       628 0.00808 
      nan       nan     nan       nan       nan     nan       120       675 0.00868 
      nan       nan     nan       nan       nan     nan       121       802 0.01031 
      nan       nan     nan       nan       nan     nan       122       804 0.01034 
      nan       nan     nan       nan       nan     nan       123       822 0.01057 
      nan       nan     nan       nan       nan     nan       124       840 0.01080 
      nan       nan     nan       nan       nan     nan       125       891 0.01146 
      nan       nan     nan       nan       nan     nan       126       941 0.01210 
      nan       nan     nan       nan       nan     nan       127       920 0.01183 
      nan       nan     nan       nan       nan     nan       128       944 0.01214 
      nan       nan     nan       nan       nan     nan       129       959 0.01233 
      nan       nan     nan       nan       nan     nan       130       913 0.01174 
      nan       nan     nan       nan       nan     nan       131       892 0.01147 
      nan       nan     nan       nan       nan     nan       132       964 0.01240 
      nan       nan     nan       nan       nan     nan       133       962 0.01237 
      nan       nan     nan       nan       nan     nan       134       920 0.01183 
      nan       nan     nan       nan       nan     nan       135       859 0.01105 
      nan       nan     nan       nan       nan     nan       136       903 0.01161 
      nan       nan     nan       nan       nan     nan       137       896 0.01152 
      nan       nan     nan       nan       nan     nan       138       850 0.01093 
      nan       nan     nan       nan       nan     nan       139       880 0.01132 
      nan       nan     nan       nan       nan     nan       140       897 0.01154 
      nan       nan     nan       nan       nan     nan       141       858 0.01103 
      nan       nan     nan       nan       nan     nan       142       883 0.01136 
      nan       nan     nan       nan       nan     nan       143       927 0.01192 
      nan       nan     nan       nan       nan     nan       144       894 0.01150 
      nan       nan     nan       nan       nan     nan       145       924 0.01188 
      nan       nan     nan       nan       nan     nan       146       993 0.01277 
      nan       nan     nan       nan       nan     nan       147       921 0.01184 
      nan       nan     nan       nan       nan     nan       148      1025 0.01318 
      nan       nan     nan       nan       nan     nan       149      1079 0.01388 
      nan       nan     nan       nan       nan     nan       150      1108 0.01425 
      nan       nan     nan       nan       nan     nan       151      1190 0.01530 
      nan       nan     nan       nan       nan     nan       152      1220 0.01569 
      nan       nan     nan       nan       nan     nan       153      1288 0.01656 
      nan       nan     nan       nan       nan     nan       154      1333 0.01714 
      nan       nan     nan       nan       nan     nan       155      1445 0.01858 
      nan       nan     nan       nan       nan     nan       156      1420 0.01826 
      nan       nan     nan       nan       nan     nan       157      1485 0.01910 
      nan       nan     nan       nan       nan     nan       158      1460 0.01878 
      nan       nan     nan       nan       nan     nan       159      1575 0.02025 
      nan       nan     nan       nan       nan     nan       160      1607 0.02067 
      nan       nan     nan       nan       nan     nan       161      1530 0.01968 
      nan       nan     nan       nan       nan     nan       162      1581 0.02033 
      nan       nan     nan       nan       nan     nan       163      1595 0.02051 
      nan       nan     nan       nan       nan     nan       164      1598 0.02055 
      nan       nan     nan       nan       nan     nan       165      1527 0.01964 
      nan       nan     nan       nan       nan     nan       166      1492 0.01919 
      nan       nan     nan       nan       nan     nan       167      1537 0.01977 
      nan       nan     nan       nan       nan     nan       168      1450 0.01865 
      nan       nan     nan       nan       nan     nan       169      1374 0.01767 
      nan       nan     nan       nan       nan     nan       170      1388 0.01785 
      nan       nan     nan       nan       nan     nan       171      1346 0.01731 
      nan       nan     nan       nan       nan     nan       172      1268 0.01631 
      nan       nan     nan       nan       nan     nan       173      1120 0.01440 
      nan       nan     nan       nan       nan     nan       174      1148 0.01476 
      nan       nan     nan       nan       nan     nan       175       996 0.01281 
      nan       nan     nan       nan       nan     nan       176       959 0.01233 
      nan       nan     nan       nan       nan     nan       177       878 0.01129 
      nan       nan     nan       nan       nan     nan       178       823 0.01058 
      nan       nan     nan       nan       nan     nan       179       762 0.00980 
      nan       nan     nan       nan       nan     nan       180       673 0.00865 
      nan       nan     nan       nan       nan     nan       181       622 0.00800 
      nan       nan     nan       nan       nan     nan       182       588 0.00756 
      nan       nan     nan       nan       nan     nan       183       523 0.00673 
      nan       nan     nan       nan       nan     nan       184       490 0.00630 
      nan       nan     nan       nan       nan     nan       185       372 0.00478 
      nan       nan     nan       nan       nan     nan       186       365 0.00469 
      nan       nan     nan       nan       nan     nan       187       322 0.00414 
      nan       nan     nan       nan       nan     nan       188       244 0.00314 
      nan       nan     nan       nan       nan     nan       189       233 0.00300 
      nan       nan     nan       nan       nan     nan       190       201 0.00258 
      nan       nan     nan       nan       nan     nan       191       165 0.00212 
      nan       nan     nan       nan       nan     nan       192       147 0.00189 
      nan       nan     nan       nan       nan     nan       193       136 0.00175 
      nan       nan     nan       nan       nan     nan       194       115 0.00148 
      nan       nan     nan       nan       nan     nan       195        86 0.00111 
      nan       nan     nan       nan       nan     nan       196        63 0.00081 
      nan       nan     nan       nan       nan     nan       197        55 0.00071 
      nan       nan     nan       nan       nan     nan       198        72 0.00093 
      nan       nan     nan       nan       nan     nan       199        47 0.00060 
      nan       nan     nan       nan       nan     nan       200        46 0.00059 
      nan       nan     nan       nan       nan     nan       201        31 0.00040 
      nan       nan     nan       nan       nan     nan       202        16 0.00021 
      nan       nan     nan       nan       nan     nan       203        20 0.00026 
      nan       nan     nan       nan       nan     nan       204        10 0.00013 
      nan       nan     nan       nan       nan     nan       205         9 0.00012 
      nan       nan     nan       nan       nan     nan       206         7 0.00009 
      nan       nan     nan       nan       nan     nan       207         4 0.00005 
      nan       nan     nan       nan       nan     nan       208         3 0.00004 
      nan       nan     nan       nan       nan     nan       209         7 0.00009 
      nan       nan     nan       nan       nan     nan       210         3 0.00004 
      nan       nan     nan       nan       nan     nan       212         3 0.00004 
      nan       nan     nan       nan       nan     nan       213         2 0.00003 
      nan       nan     nan       nan       nan     nan       214         1 0.00001 
      nan       nan     nan       nan       nan     nan       215         1 0.00001 
      nan       nan     nan       nan       nan     nan       217         1 0.00001 
      nan       nan     nan       nan       nan     nan       221         1 0.00001 
      nan       nan     nan       nan       nan     nan       222         1 0.00001 


==> dat/routing_knkstar_K3NP0.1.dat <==
k n rseed retries servers switches nfailures pfailures nflows minflow maxflow meanflow medianflow varflow devflow npaths minpath maxpath meanpath medianpath varpath devpath pathsattempted pathsconnected pconnectivity nhops minhop maxhop meanhop medianhop varhop devhop time
3 2	24169	4	24 8	3 0.10000	72 0 74 43.306 46 345.088 18.577	529 0 19 5.894 6 13.0494 3.6124	576 529 91.84	529 0 13 3.845 4 5.7146 2.3905	32
3 3	11073	4	162 27	24 0.10000	486 0 1016 451.658 471 50776.691 225.337	24945 0 37 8.800 8 17.2460 4.1528	26244 24945 95.05	24945 0 25 5.689 5 7.7348 2.7812	189
3 4	2977	4	576 64	86 0.10000	1728 0 4791 1827.780 2021 863358.796 929.171	317135 0 44 9.959 9 17.4905 4.1822	331776 317135 95.59	317135 0 30 6.431 6 7.9813 2.8251	640
3 5	8848	4	1500 125	225 0.10000	4500 0 13113 4999.102 5669 6844257.701 2616.153	2165379 0 48 10.389 11 14.7218 3.8369	2250000 2165379 96.24	2165379 0 32 6.697 7 6.7973 2.6072	1625
3 6	16309	4	3240 216	486 0.10000	9720 0 37210 11046.345 12524 32607717.805 5710.317	10017136 0 50 10.719 11 13.5344 3.6789	10497600 10017136 95.42	10017136 0 34 6.909 7 6.3188 2.5137	3456
3 7	10660	4	6174 343	926 0.10000	18522 0 72891 21729.079 25198 124637689.057 11164.125	36735146 0 59 10.956 11 12.7467 3.5703	38118276 36735146 96.37	36735146 0 40 7.059 7 6.0022 2.4499	6517
3 8	15356	4	10752 512	1612 0.10000	32256 0 105399 38458.657 45066 382005377.206 19544.958	111488893 0 52 11.127 11 12.2708 3.5030	115605504 111488893 96.44	111488893 0 35 7.169 7 5.8180 2.4120	11264
3 9	30810	4	17496 729	2624 0.10000	52488 0 182234 63876.026 75499 7753419896.814 88053.506	296464414 0 53 11.309 11 222.0130 14.9001	306110016 296464414 96.85	296464414 0 36 7.287 7 5.7800 2.4042	18225
3 10	27018	4	27000 1000	4050 0.10000	81000 0 291305 99991.629 118686 13839760320.986 117642.511	706893680 0 55 11.458 11 159.7916 12.6409	729000000 706893680 96.97	706893680 0 37 7.384 7 42.7175 6.5359	28000
3 11	7654	4	39930 1331	5989 0.10000	119790 0 381215 148529.274 178116 27506549418.465 165850.986	1545209301 0 58 11.515 11 143.0186 11.9590	1594404900 1545209301 96.91	1545209301 0 38 7.419 7 59.6841 7.7255	41261
3 12	27310	4	57024 1728	8553 0.10000	171072 0 598566 213263.454 255970 56985655734.223 238716.685	3146986287 0 58 11.593 11 145.6449 12.0683	3251736576 3146986287 96.78	3146986287 0 39 7.469 7 61.4282 7.8376	58752
3 13	27682	4	79092 2197	11863 0.10000	237276 0 794915 297665.779 358252 111047830156.467 333238.398	6052826364 0 58 11.669 11 147.4051 12.1410	6255544464 6052826364 96.76	6052826364 0 39 7.519 7 61.9209 7.8690	81289
3 14	28277	4	107016 2744	16052 0.10000	321048 0 1051823 404063.499 488436 204882434559.513 452639.409	11086509866 0 59 11.701 11 148.0661 12.1682	11452424256 11086509866 96.80	11086509866 0 40 7.537 7 62.2872 7.8922	109760
3 15	28549	4	141750 3375	21262 0.10000	425250 0 1265911 536358.651 649647 360610747672.758 600508.741	19423030902 0 71 11.743 11 148.9265 12.2035	20093062500 19423030902 96.67	19423030902 0 46 7.564 7 62.5507 7.9089	145125


==> dat/routing_knkstar_K4NP0.1.dat <==
k n rseed retries servers switches nfailures pfailures nflows minflow maxflow meanflow medianflow varflow devflow npaths minpath maxpath meanpath medianpath varpath devpath pathsattempted pathsconnected pconnectivity nhops minhop maxhop meanhop medianhop varhop devhop time
4 2	1807	4	64 16	9 0.10000	192 0 342 163.760 170 7442.885 86.272	3674 0 31 8.558 8 23.3597 4.8332	4096 3674 89.70	3674 0 21 5.582 5 10.2532 3.2021	80
4 3	5379	4	648 81	97 0.10000	1944 0 5271 2285.889 2511 1547843.605 1244.124	395963 0 57 11.223 11 21.7273 4.6613	419904 395963 94.30	395963 0 39 7.285 7 9.8379 3.1365	729
4 4	15771	4	3072 256	460 0.10000	9216 0 28329 11758.389 13479 39290668.975 6268.227	9018426 0 58 12.016 11 16.6209 4.0769	9437184 9018426 95.56	9018426 0 39 7.782 7 7.6341 2.7630	3328
4 5	2474	4	10000 625	1500 0.10000	30000 0 101047 40241.397 47357 456865070.935 21374.402	96094059 0 59 12.563 12 14.2809 3.7790	100000000 96094059 96.09	96094059 0 40 8.130 8 6.6271 2.5743	10625
4 6	15594	4	25920 1296	3888 0.10000	77760 0 274659 108536.641 128932 15514307462.154 124556.443	648010044 0 67 13.024 14 189.2900 13.7583	671846400 648010044 96.45	648010044 0 43 8.432 9 94.2279 9.7071	27216
4 7	19637	4	57624 2401	8643 0.10000	172872 0 669710 247182.388 297695 78106376211.945 279475.180	3210329843 0 69 13.310 14 190.0433 13.7856	3320525376 3210329843 96.68	3210329843 0 45 8.616 9 79.4461 8.9133	60025
4 8	7445	4	114688 4096	17203 0.10000	344064 0 1398303 501339.087 608486 321081257003.108 566640.324	12727111368 0 74 13.553 14 196.2090 14.0075	13153337344 12727111368 96.76	12727111368 0 48 8.774 9 82.9260 9.1064	118784


==> dat/routing_knkstar_K5NP0.1.dat <==
k n rseed retries servers switches nfailures pfailures nflows minflow maxflow meanflow medianflow varflow devflow npaths minpath maxpath meanpath medianpath varpath devpath pathsattempted pathsconnected pconnectivity nhops minhop maxhop meanhop medianhop varhop devhop time
5 2	12000	4	160 32	24 0.10000	480 0 1150 535.531 609 89572.646 299.287	24240 0 36 10.605 11 28.7263 5.3597	25600 24240 94.69	24240 0 24 6.880 7 12.4500 3.5285	192
5 3	31536	4	2430 243	364 0.10000	7290 0 23983 9937.987 11435 30156827.618 5491.523	5602762 0 60 12.931 12 21.1954 4.6038	5904900 5602762 94.88	5602762 0 39 8.397 8 9.5564 3.0913	2673
5 4	26217	4	15360 1024	2304 0.10000	46080 0 166283 68951.512 81931 10096624274.628 100481.960	225913384 0 64 14.064 14 378.1844 19.4470	235929600 225913384 95.75	225913384 0 43 9.133 9 7.7002 2.7749	16384
5 5	13471	4	62500 3125	9375 0.10000	187500 0 714451 297376.532 357958 114607793636.916 338537.729	3754340476 0 71 14.852 14 236.5116 15.3789	3906250000 3754340476 96.11	3754340476 0 48 9.648 9 100.0591 10.0030	65625


==> img/k33.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'k33.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{194.400004bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.00000004)%
    \put(0,0){\includegraphics[width=\unitlength]{k33.eps}}%
    \put(0.20781895,0.79629629){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.75102881,0.17901229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
  \end{picture}%
\endgroup%


==> img/k33star.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'k33star.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{198.35bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.00000008)%
    \put(0,0){\includegraphics[width=\unitlength]{k33star.eps}}%
    \put(0.21363751,0.79039578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u^\star$}}}%
    \put(0.74602975,0.18540455){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v^\star$}}}%
    \put(0.00794051,0.93559367){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u'$}}}%
    \put(0.95172675,0.01600702){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v'$}}}%
    \put(0.21363751,0.79039578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.74602975,0.18540455){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
  \end{picture}%
\endgroup%

